High Resolution Measurement of Near-Field Radiative Heat Transfer enabled by Nanomechanical Resonators

Near-field radiative heat transfer (NFHT) research currently suffers from an imbalance between numerous theoretical studies, as opposed to experimental reports that remain, in proportion, relatively scarce. Existing experimental platforms all rely on unique custom-built devices on which it is difficult to integrate new materials and structures for studying the breadth of theoretically proposed phenomena. Here we show high-resolution NFHT measurements using, as our sensing element, silicon nitride (SiN) freestanding nanomembranes$-$a widely available platform routinely used in materials and cavity optomechanics research. We measure NFHT by tracking the high mechanical quality (Q) factor ($>2\times10^6$) resonance of a membrane placed in the near-field of a hemispherical hot object. We find that high Q-factor enables a temperature resolution ($1.2\times10^{-6} \ \mathrm{K}$) that is unparalleled in previous NFHT experiments. Results are in good agreement with a custom-built model combining heat transport in nanomembranes and the effect of non-uniform stress/temperature on the resonator eigenmodes.

==> Temp_profile_at_10nm_05mm_k_3_T_lens.txt <==
X Y T_mem_along_y
-0.00025 -2.0 293.0
-0.00025 -1.0 293.0
-0.00025 0 293.0
-0.00025 1.0 293.0
-0.00025 2.0 293.0
-0.0002296938734981427928695529860903 -2.0 293.24150272650683746178401634097
-0.0002296938734981427928695529860903 -1.0 293.24150272650683746178401634097
-0.0002296938734981427928695529860903 0 293.24150272650683746178401634097
-0.0002296938734981427928695529860903 1.0 293.24150272650683746178401634097
-0.0002296938734981427928695529860903 2.0 293.24150272650683746178401634097
-0.00020599834318725800553356863886734 -2.0 293.52418093901019346958491951227
-0.00020599834318725800553356863886734 -1.0 293.52418093901019346958491951227
-0.00020599834318725800553356863886734 0 293.52418093901019346958491951227
-0.00020599834318725800553356863886734 1.0 293.52418093901019346958491951227
-0.00020599834318725800553356863886734 2.0 293.52418093901019346958491951227
-0.00019584311591116447103660958006799 -2.0 293.64635907425713412521872669458
-0.00019584311591116447103660958006799 -1.0 293.64635907425713412521872669458
-0.00019584311591116447103660958006799 0 293.64635907425713412521872669458
-0.00019584311591116447103660958006799 1.0 293.64635907425713412521872669458
-0.00019584311591116447103660958006799 2.0 293.64635907425713412521872669458
-0.00017891773711767536433024650133206 -2.0 293.85788547046587382283178158104
-0.00017891773711767536433024650133206 -1.0 293.85788547046587382283178158104
-0.00017891773711767536433024650133206 0 293.85788547046587382283178158104
-0.00017891773711767536433024650133206 1.0 293.85788547046587382283178158104
-0.00017891773711767536433024650133206 2.0 293.85788547046587382283178158104
-0.00016537743408288403017605827649561 -2.0 294.0302134782882603758480399847
-0.00016537743408288403017605827649561 -1.0 294.0302134782882603758480399847
-0.00016537743408288403017605827649561 0 294.0302134782882603758480399847
-0.00016537743408288403017605827649561 1.0 294.0302134782882603758480399847
-0.00016537743408288403017605827649561 2.0 294.0302134782882603758480399847
-0.00014845205528939495057474950989729 -2.0 294.26300543224488137639127671719
-0.00014845205528939495057474950989729 -1.0 294.26300543224488137639127671719
-0.00014845205528939495057474950989729 0 294.26300543224488137639127671719
-0.00014845205528939495057474950989729 1.0 294.26300543224488137639127671719
-0.00014845205528939495057474950989729 2.0 294.26300543224488137639127671719
-0.00013491175225460364352561559719845 -2.0 294.45944259637229833970195613801
-0.00013491175225460364352561559719845 -1.0 294.45944259637229833970195613801
-0.00013491175225460364352561559719845 0 294.45944259637229833970195613801
-0.00013491175225460364352561559719845 1.0 294.45944259637229833970195613801
-0.00013491175225460364352561559719845 2.0 294.45944259637229833970195613801
-0.0001179863734611144826091438941873 -2.0 294.72369066479865296059870161116
-0.0001179863734611144826091438941873 -1.0 294.72369066479865296059870161116
-0.0001179863734611144826091438941873 0 294.72369066479865296059870161116
-0.0001179863734611144826091438941873 1.0 294.72369066479865296059870161116
-0.0001179863734611144826091438941873 2.0 294.72369066479865296059870161116
-0.00010444607042632317556000998148846 -2.0 294.95608909568420585856074467301
-0.00010444607042632317556000998148846 -1.0 294.95608909568420585856074467301
-0.00010444607042632317556000998148846 0 294.95608909568420585856074467301
-0.00010444607042632317556000998148846 1.0 294.95608909568420585856074467301
-0.00010444607042632317556000998148846 2.0 294.95608909568420585856074467301
-0.000090905767391531841405821756652017 -2.0 295.20504330152516558882780373096
-0.000090905767391531841405821756652017 -1.0 295.20504330152516558882780373096
-0.000090905767391531841405821756652017 0 295.20504330152516558882780373096
-0.000090905767391531841405821756652017 1.0 295.20504330152516558882780373096
-0.000090905767391531841405821756652017 2.0 295.20504330152516558882780373096
-0.000077365464356740588566796468228404 -2.0 295.50018800158881049355841241777
-0.000077365464356740588566796468228404 -1.0 295.50018800158881049355841241777
-0.000077365464356740588566796468228404 0 295.50018800158881049355841241777
-0.000077365464356740588566796468228404 1.0 295.50018800158881049355841241777
-0.000077365464356740588566796468228404 2.0 295.50018800158881049355841241777
-0.000067210237080647026964783097291445 -2.0 295.7276564890120198469958268106
-0.000067210237080647026964783097291445 -1.0 295.7276564890120198469958268106
-0.000067210237080647026964783097291445 0 295.7276564890120198469958268106
-0.000067210237080647026964783097291445 1.0 295.7276564890120198469958268106
-0.000067210237080647026964783097291445 2.0 295.7276564890120198469958268106
-0.000057045045709289076102214977037619 -2.0 295.97897713147432341429521329701
-0.000057045045709289076102214977037619 -1.0 295.97897713147432341429521329701
-0.000057045045709289076102214977037619 0 295.97897713147432341429521329701
-0.000057045045709289076102214977037619 1.0 295.97897713147432341429521329701
-0.000057045045709289076102214977037619 2.0 295.97897713147432341429521329701
-0.000050266222103694922112345627729368 -2.0 296.18223722193590674578445032239
-0.000050266222103694922112345627729368 -1.0 296.18223722193590674578445032239
-0.000050266222103694922112345627729368 0 296.18223722193590674578445032239
-0.000050266222103694922112345627729368 1.0 296.18223722193590674578445032239
-0.000050266222103694922112345627729368 2.0 296.18223722193590674578445032239
-0.000043475594498379513386503852911957 -2.0 296.38457235089344976586289703846
-0.000043475594498379513386503852911957 -1.0 296.38457235089344976586289703846
-0.000043475594498379513386503852911957 0 296.38457235089344976586289703846
-0.000043475594498379513386503852911957 1.0 296.38457235089344976586289703846
-0.000043475594498379513386503852911957 2.0 296.38457235089344976586289703846
-0.000036685577234381020101956077938965 -2.0 296.61348533856863696200889535248
-0.000036685577234381020101956077938965 -1.0 296.61348533856863696200889535248
-0.000036685577234381020101956077938965 0 296.61348533856863696200889535248
-0.000036685577234381020101956077938965 1.0 296.61348533856863696200889535248
-0.000036685577234381020101956077938965 2.0 296.61348533856863696200889535248
-0.000029872170534788968941294906578321 -2.0 296.79536726043687622222932986915
-0.000029872170534788968941294906578321 -1.0 296.79536726043687622222932986915
-0.000029872170534788968941294906578321 0 296.79536726043687622222932986915
-0.000029872170534788968941294906578321 1.0 296.79536726043687622222932986915
-0.000029872170534788968941294906578321 2.0 296.79536726043687622222932986915
-0.000022973684642854784075053503622499 -2.0 297.02224560640047457127366214991
-0.000022973684642854784075053503622499 -1.0 297.02224560640047457127366214991
-0.000022973684642854784075053503622499 0 297.02224560640047457127366214991
-0.000022973684642854784075053503622499 1.0 297.02224560640047457127366214991
-0.000022973684642854784075053503622499 2.0 297.02224560640047457127366214991
-0.00001927497169312134320771912054937 -2.0 297.21213687502518041583243757486
-0.00001927497169312134320771912054937 -1.0 297.21213687502518041583243757486
-0.00001927497169312134320771912054937 0 297.21213687502518041583243757486
-0.00001927497169312134320771912054937 1.0 297.21213687502518041583243757486
-0.00001927497169312134320771912054937 2.0 297.21213687502518041583243757486
-0.000012080841952606612122421425592478 -2.0 297.41584435114691586932167410851
-0.000012080841952606612122421425592478 -1.0 297.41584435114691586932167410851
-0.000012080841952606612122421425592478 0 297.41584435114691586932167410851
-0.000012080841952606612122421425592478 1.0 297.41584435114691586932167410851
-0.000012080841952606612122421425592478 2.0 297.41584435114691586932167410851
-0.0000050534080114350294742758817889694 -2.0 297.56071261441149999882327392697
-0.0000050534080114350294742758817889694 -1.0 297.56071261441149999882327392697
-0.0000050534080114350294742758817889694 0 297.56071261441149999882327392697
-0.0000050534080114350294742758817889694 1.0 297.56071261441149999882327392697
-0.0000050534080114350294742758817889694 2.0 297.56071261441149999882327392697
0.00000055021921489920326206468637053604 -2.0 297.60807607548377973216702230275
0.00000055021921489920326206468637053604 -1.0 297.60807607548377973216702230275
0.00000055021921489920326206468637053604 0 297.60807607548377973216702230275
0.00000055021921489920326206468637053604 1.0 297.60807607548377973216702230275
0.00000055021921489920326206468637053604 2.0 297.60807607548377973216702230275
0.0000029687653302347226510690680889581 -2.0 297.5849481376823746359150391072
0.0000029687653302347226510690680889581 -1.0 297.5849481376823746359150391072
0.0000029687653302347226510690680889581 0 297.5849481376823746359150391072
0.0000029687653302347226510690680889581 1.0 297.5849481376823746359150391072
0.0000029687653302347226510690680889581 2.0 297.5849481376823746359150391072
0.0000085974258044224755276156713090785 -2.0 297.4152315895605056539352517575
0.0000085974258044224755276156713090785 -1.0 297.4152315895605056539352517575
0.0000085974258044224755276156713090785 0 297.4152315895605056539352517575
0.0000085974258044224755276156713090785 1.0 297.4152315895605056539352517575
0.0000085974258044224755276156713090785 2.0 297.4152315895605056539352517575
0.000016224230836672699242444889433656 -2.0 297.2761910454941016723751090467
0.000016224230836672699242444889433656 -1.0 297.2761910454941016723751090467
0.000016224230836672699242444889433656 0 297.2761910454941016723751090467
0.000016224230836672699242444889433656 1.0 297.2761910454941016723751090467
0.000016224230836672699242444889433656 2.0 297.2761910454941016723751090467
0.000022970735819726870901354848220066 -2.0 297.0587692559583388174360152334
0.000022970735819726870901354848220066 -1.0 297.0587692559583388174360152334
0.000022970735819726870901354848220066 0 297.0587692559583388174360152334
0.000022970735819726870901354848220066 1.0 297.0587692559583388174360152334
0.000022970735819726870901354848220066 2.0 297.0587692559583388174360152334
0.00002986136654316665241639186523237 -2.0 296.7909014880057156915427185595
0.00002986136654316665241639186523237 -1.0 296.7909014880057156915427185595
0.00002986136654316665241639186523237 0 296.7909014880057156915427185595
0.00002986136654316665241639186523237 1.0 296.7909014880057156915427185595
0.00002986136654316665241639186523237 2.0 296.7909014880057156915427185595
0.000036652492707503778006632860764213 -2.0 296.60080494586378563326434232295
0.000036652492707503778006632860764213 -1.0 296.60080494586378563326434232295
0.000036652492707503778006632860764213 0 296.60080494586378563326434232295
0.000036652492707503778006632860764213 1.0 296.60080494586378563326434232295
0.000036652492707503778006632860764213 2.0 296.60080494586378563326434232295
0.000043441728441755462380470531602583 -2.0 296.36412136899269853529403917491
0.000043441728441755462380470531602583 -1.0 296.36412136899269853529403917491
0.000043441728441755462380470531602583 0 296.36412136899269853529403917491
0.000043441728441755462380470531602583 1.0 296.36412136899269853529403917491
0.000043441728441755462380470531602583 2.0 296.36412136899269853529403917491
0.000046870083656118114909770733245153 -2.0 296.27284028302273100052843801677
0.000046870083656118114909770733245153 -1.0 296.27284028302273100052843801677
0.000046870083656118114909770733245153 0 296.27284028302273100052843801677
0.000046870083656118114909770733245153 1.0 296.27284028302273100052843801677
0.000046870083656118114909770733245153 2.0 296.27284028302273100052843801677
0.000053646747035630885881360430111897 -2.0 296.09137757868597873311955481768
0.000053646747035630885881360430111897 -1.0 296.09137757868597873311955481768
0.000053646747035630885881360430111897 0 296.09137757868597873311955481768
0.000053646747035630885881360430111897 1.0 296.09137757868597873311955481768
0.000053646747035630885881360430111897 2.0 296.09137757868597873311955481768
0.000060425504668875420219778527020082 -2.0 295.91106578758626710623502731323
0.000060425504668875420219778527020082 -1.0 295.91106578758626710623502731323
0.000060425504668875420219778527020082 0 295.91106578758626710623502731323
0.000060425504668875420219778527020082 1.0 295.91106578758626710623502731323
0.000060425504668875420219778527020082 2.0 295.91106578758626710623502731323
0.000067203507243492624717920436161478 -2.0 295.72789773221620635013096034527
0.000067203507243492624717920436161478 -1.0 295.72789773221620635013096034527
0.000067203507243492624717920436161478 0 295.72789773221620635013096034527
0.000067203507243492624717920436161478 1.0 295.72789773221620635013096034527
0.000067203507243492624717920436161478 2.0 295.72789773221620635013096034527
0.00007397713272030157286018869911004 -2.0 295.56832014090781513004912994802
0.00007397713272030157286018869911004 -1.0 295.56832014090781513004912994802
0.00007397713272030157286018869911004 0 295.56832014090781513004912994802
0.00007397713272030157286018869911004 1.0 295.56832014090781513004912994802
0.00007397713272030157286018869911004 2.0 295.56832014090781513004912994802
0.000077364333469538549398723803474098 -2.0 295.50026842501063129020622000098
0.000077364333469538549398723803474098 -1.0 295.50026842501063129020622000098
0.000077364333469538549398723803474098 0 295.50026842501063129020622000098
0.000077364333469538549398723803474098 1.0 295.50026842501063129020622000098
0.000077364333469538549398723803474098 2.0 295.50026842501063129020622000098
0.000084134982155678080103719529425632 -2.0 295.34970056736494825599947944283
0.000084134982155678080103719529425632 -1.0 295.34970056736494825599947944283
0.000084134982155678080103719529425632 0 295.34970056736494825599947944283
0.000084134982155678080103719529425632 1.0 295.34970056736494825599947944283
0.000084134982155678080103719529425632 2.0 295.34970056736494825599947944283
0.00009090529147764467136644955802538 -2.0 295.21480960667895487858913838863
0.00009090529147764467136644955802538 -1.0 295.21480960667895487858913838863
0.00009090529147764467136644955802538 0 295.21480960667895487858913838863
0.00009090529147764467136644955802538 1.0 295.21480960667895487858913838863
0.00009090529147764467136644955802538 2.0 295.21480960667895487858913838863
0.000097675634354017342462009332315631 -2.0 295.07497798740740790890413336456
0.000097675634354017342462009332315631 -1.0 295.07497798740740790890413336456
0.000097675634354017342462009332315631 0 295.07497798740740790890413336456
0.000097675634354017342462009332315631 1.0 295.07497798740740790890413336456
0.000097675634354017342462009332315631 2.0 295.07497798740740790890413336456
0.00010444585076248672514485221762826 -2.0 294.95112069631670692615443840623
0.00010444585076248672514485221762826 -1.0 294.95112069631670692615443840623
0.00010444585076248672514485221762826 0 294.95112069631670692615443840623
0.00010444585076248672514485221762826 1.0 294.95112069631670692615443840623
0.00010444585076248672514485221762826 2.0 294.95112069631670692615443840623
0.00011121603997228005718169580040566 -2.0 294.83292110884281100879888981581
0.00011121603997228005718169580040566 -1.0 294.83292110884281100879888981581
0.00011121603997228005718169580040566 0 294.83292110884281100879888981581
0.00011121603997228005718169580040566 1.0 294.83292110884281100879888981581
0.00011121603997228005718169580040566 2.0 294.83292110884281100879888981581
0.00011460129442993725466977406046709 -2.0 294.77810039055123070284025743604
0.00011460129442993725466977406046709 -1.0 294.77810039055123070284025743604
0.00011460129442993725466977406046709 0 294.77810039055123070284025743604
0.00011460129442993725466977406046709 1.0 294.77810039055123070284025743604
0.00011460129442993725466977406046709 2.0 294.77810039055123070284025743604
0.00012137144785983722922954181067112 -2.0 294.66980100679097631655167788267
0.00012137144785983722922954181067112 -1.0 294.66980100679097631655167788267
0.00012137144785983722922954181067112 0 294.66980100679097631655167788267
0.00012137144785983722922954181067112 1.0 294.66980100679097631655167788267
0.00012137144785983722922954181067112 2.0 294.66980100679097631655167788267
0.00012814160024438161567320038081164 -2.0 294.56017484050198618206195533276
0.00012814160024438161567320038081164 -1.0 294.56017484050198618206195533276
0.00012814160024438161567320038081164 0 294.56017484050198618206195533276
0.00012814160024438161567320038081164 1.0 294.56017484050198618206195533276
0.00012814160024438161567320038081164 2.0 294.56017484050198618206195533276
0.00013491175204785252339512169328373 -2.0 294.45721638092783223328297026455
0.00013491175204785252339512169328373 -1.0 294.45721638092783223328297026455
0.00013491175204785252339512169328373 0 294.45721638092783223328297026455
0.00013491175204785252339512169328373 1.0 294.45721638092783223328297026455
0.00013491175204785252339512169328373 2.0 294.45721638092783223328297026455
0.00014168190368481897983138351193588 -2.0 294.35769190043203025197726674378
0.00014168190368481897983138351193588 -1.0 294.35769190043203025197726674378
0.00014168190368481897983138351193588 0 294.35769190043203025197726674378
0.00014168190368481897983138351193588 1.0 294.35769190043203025197726674378
0.00014168190368481897983138351193588 2.0 294.35769190043203025197726674378
0.00014506697952877765228629769467261 -2.0 294.3114828874926161006442271173
0.00014506697952877765228629769467261 -1.0 294.3114828874926161006442271173
0.00014506697952877765228629769467261 0 294.3114828874926161006442271173
0.00014506697952877765228629769467261 1.0 294.3114828874926161006442271173
0.00014506697952877765228629769467261 2.0 294.3114828874926161006442271173
0.00015183713104521237742539074844217 -2.0 294.21272207943655985218356363475
0.00015183713104521237742539074844217 -1.0 294.21272207943655985218356363475
0.00015183713104521237742539074844217 0 294.21272207943655985218356363475
0.00015183713104521237742539074844217 1.0 294.21272207943655985218356363475
0.00015183713104521237742539074844217 2.0 294.21272207943655985218356363475
0.00015860728256387801116469860041036 -2.0 294.12342301565570323873544111848
0.00015860728256387801116469860041036 -1.0 294.12342301565570323873544111848
0.00015860728256387801116469860041036 0 294.12342301565570323873544111848
0.00015860728256387801116469860041036 1.0 294.12342301565570323873544111848
0.00015860728256387801116469860041036 2.0 294.12342301565570323873544111848
0.00016537743408264355413420099161215 -2.0 294.03206924724759119271766394377
0.00016537743408264355413420099161215 -1.0 294.03206924724759119271766394377
0.00016537743408264355413420099161215 0 294.03206924724759119271766394377
0.00016537743408264355413420099161215 1.0 294.03206924724759119271766394377
0.00016537743408264355413420099161215 2.0 294.03206924724759119271766394377
0.00017214758560020969845039129353381 -2.0 293.94374549591015011174022220075
0.00017214758560020969845039129353381 -1.0 293.94374549591015011174022220075
0.00017214758560020969845039129353381 0 293.94374549591015011174022220075
0.00017214758560020969845039129353381 1.0 293.94374549591015011174022220075
0.00017214758560020969845039129353381 2.0 293.94374549591015011174022220075
0.00017891773711766181180309043252663 -2.0 293.85570034810132256097858771682
0.00017891773711766181180309043252663 -1.0 293.85570034810132256097858771682
0.00017891773711766181180309043252663 0 293.85570034810132256097858771682
0.00017891773711766181180309043252663 1.0 293.85570034810132256097858771682
0.00017891773711766181180309043252663 2.0 293.85570034810132256097858771682
0.00018230281287637386871888778294704 -2.0 293.81384780829199598883860744536
0.00018230281287637386871888778294704 -1.0 293.81384780829199598883860744536
0.00018230281287637386871888778294704 0 293.81384780829199598883860744536
0.00018230281287637386871888778294704 1.0 293.81384780829199598883860744536
0.00018230281287637386871888778294704 2.0 293.81384780829199598883860744536
0.00019245804015246612927829417127867 -2.0 293.68830231716367507033282890916
0.00019245804015246612927829417127867 -1.0 293.68830231716367507033282890916
0.00019245804015246612927829417127867 0 293.68830231716367507033282890916
0.00019245804015246612927829417127867 1.0 293.68830231716367507033282890916
0.00019245804015246612927829417127867 2.0 293.68830231716367507033282890916
0.00019922819166986197253824131259137 -2.0 293.60461730035126493021380156279
0.00019922819166986197253824131259137 -1.0 293.60461730035126493021380156279
0.00019922819166986197253824131259137 0 293.60461730035126493021380156279
0.00019922819166986197253824131259137 1.0 293.60461730035126493021380156279
0.00019922819166986197253824131259137 2.0 293.60461730035126493021380156279
0.00020599834318725800553356863886734 -2.0 293.52418739725754903702181763947
0.00020599834318725800553356863886734 -1.0 293.52418739725754903702181763947
0.00020599834318725800553356863886734 0 293.52418739725754903702181763947
0.00020599834318725800553356863886734 1.0 293.52418739725754903702181763947
0.00020599834318725800553356863886734 2.0 293.52418739725754903702181763947
0.00021276849470465360484802697094153 -2.0 293.44295345438774802460102364421
0.00021276849470465360484802697094153 -1.0 293.44295345438774802460102364421
0.00021276849470465360484802697094153 0 293.44295345438774802460102364421
0.00021276849470465360484802697094153 1.0 293.44295345438774802460102364421
0.00021276849470465360484802697094153 2.0 293.44295345438774802460102364421
0.00022292372198074703092476878119044 -2.0 293.3214741978941333400143776089
0.00022292372198074703092476878119044 -1.0 293.3214741978941333400143776089
0.00022292372198074703092476878119044 0 293.3214741978941333400143776089
0.00022292372198074703092476878119044 1.0 293.3214741978941333400143776089
0.00022292372198074703092476878119044 2.0 293.3214741978941333400143776089
0.00022969387349814273865944436181508 -2.0 293.24159955770880969794234260917
0.00022969387349814273865944436181508 -1.0 293.24159955770880969794234260917
0.00022969387349814273865944436181508 0 293.24159955770880969794234260917
0.00022969387349814273865944436181508 1.0 293.24159955770880969794234260917
0.00022969387349814273865944436181508 2.0 293.24159955770880969794234260917
0.00023984910077423624605134910847681 -2.0 293.12103184162634761378285475075
0.00023984910077423624605134910847681 -1.0 293.12103184162634761378285475075
0.00023984910077423624605134910847681 0 293.12103184162634761378285475075
0.00023984910077423624605134910847681 1.0 293.12103184162634761378285475075
0.00023984910077423624605134910847681 2.0 293.12103184162634761378285475075
0.00025 -2.0 293.0
0.00025 -1.0 293.0
0.00025 0 293.0
0.00025 1.0 293.0
0.00025 2.0 293.0


==> Temp_profile_at_10nm_k_3_T_lens.txt <==
X Y T_mem_along_y
-0.0015 -2.0 293.0
-0.0015 -1.0 293.0
-0.0015 0 293.0
-0.0015 1.0 293.0
-0.0015 2.0 293.0
-0.0014594050591976042742514696470835 -2.0 293.12554762729536150800413452089
-0.0014594050591976042742514696470835 -1.0 293.12554762729536150800413452089
-0.0014594050591976042742514696470835 0 293.12554762729536150800413452089
-0.0014594050591976042742514696470835 1.0 293.12554762729536150800413452089
-0.0014594050591976042742514696470835 2.0 293.12554762729536150800413452089
-0.001418784150093230353104067908987 -2.0 293.24318633244337206633645109832
-0.001418784150093230353104067908987 -1.0 293.24318633244337206633645109832
-0.001418784150093230353104067908987 0 293.24318633244337206633645109832
-0.001418784150093230353104067908987 1.0 293.24318633244337206633645109832
-0.001418784150093230353104067908987 2.0 293.24318633244337206633645109832
-0.0013781632409888559982757971766887 -2.0 293.35347004410903082316508516669
-0.0013781632409888559982757971766887 -1.0 293.35347004410903082316508516669
-0.0013781632409888559982757971766887 0 293.35347004410903082316508516669
-0.0013781632409888559982757971766887 1.0 293.35347004410903082316508516669
-0.0013781632409888559982757971766887 2.0 293.35347004410903082316508516669
-0.0013375423318844820771283954385922 -2.0 293.45700230457936186212464235723
-0.0013375423318844820771283954385922 -1.0 293.45700230457936186212464235723
-0.0013375423318844820771283954385922 0 293.45700230457936186212464235723
-0.0013375423318844820771283954385922 1.0 293.45700230457936186212464235723
-0.0013375423318844820771283954385922 2.0 293.45700230457936186212464235723
-0.0012969214227801077223001247062939 -2.0 293.55435772972538188696489669383
-0.0012969214227801077223001247062939 -1.0 293.55435772972538188696489669383
-0.0012969214227801077223001247062939 0 293.55435772972538188696489669383
-0.0012969214227801077223001247062939 1.0 293.55435772972538188696489669383
-0.0012969214227801077223001247062939 2.0 293.55435772972538188696489669383
-0.0012563005136757338011527229681974 -2.0 293.64608381445776785767520777881
-0.0012563005136757338011527229681974 -1.0 293.64608381445776785767520777881
-0.0012563005136757338011527229681974 0 293.64608381445776785767520777881
-0.0012563005136757338011527229681974 1.0 293.64608381445776785767520777881
-0.0012563005136757338011527229681974 2.0 293.64608381445776785767520777881
-0.0012156796045713594463244522358991 -2.0 293.73270521983596381687675602734
-0.0012156796045713594463244522358991 -1.0 293.73270521983596381687675602734
-0.0012156796045713594463244522358991 0 293.73270521983596381687675602734
-0.0012156796045713594463244522358991 1.0 293.73270521983596381687675602734
-0.0012156796045713594463244522358991 2.0 293.73270521983596381687675602734
-0.0011750586954669853083366160007017 -2.0 293.81472570615369477309286594391
-0.0011750586954669853083366160007017 -1.0 293.81472570615369477309286594391
-0.0011750586954669853083366160007017 0 293.81472570615369477309286594391
-0.0011750586954669853083366160007017 1.0 293.81472570615369477309286594391
-0.0011750586954669853083366160007017 2.0 293.81472570615369477309286594391
-0.0011344377863626111703487797655043 -2.0 293.89263228723336851544445380569
-0.0011344377863626111703487797655043 -1.0 293.89263228723336851544445380569
-0.0011344377863626111703487797655043 0 293.89263228723336851544445380569
-0.0011344377863626111703487797655043 1.0 293.89263228723336851544445380569
-0.0011344377863626111703487797655043 2.0 293.89263228723336851544445380569
-0.0010938168772582372492013780274078 -2.0 293.96689745847027097624959424138
-0.0010938168772582372492013780274078 -1.0 293.96689745847027097624959424138
-0.0010938168772582372492013780274078 0 293.96689745847027097624959424138
-0.0010938168772582372492013780274078 1.0 293.96689745847027097624959424138
-0.0010938168772582372492013780274078 2.0 293.96689745847027097624959424138
-0.0010531959681537249838567671389455 -2.0 294.03798333841177736758254468441
-0.0010531959681537249838567671389455 -1.0 294.03798333841177736758254468441
-0.0010531959681537249838567671389455 0 294.03798333841177736758254468441
-0.0010531959681537249838567671389455 1.0 294.03798333841177736758254468441
-0.0010531959681537249838567671389455 2.0 294.03798333841177736758254468441
-0.001012575059049488973225705557013 -2.0 294.10634453806477495163562707603
-0.001012575059049488973225705557013 -1.0 294.10634453806477495163562707603
-0.001012575059049488973225705557013 0 294.10634453806477495163562707603
-0.001012575059049488973225705557013 1.0 294.10634453806477495163562707603
-0.001012575059049488973225705557013 2.0 294.10634453806477495163562707603
-0.00097195414994487078132884283476756 -2.0 294.17243230547438770372536964715
-0.00097195414994487078132884283476756 -1.0 294.17243230547438770372536964715
-0.00097195414994487078132884283476756 0 294.17243230547438770372536964715
-0.00097195414994487078132884283476756 1.0 294.17243230547438770372536964715
-0.00097195414994487078132884283476756 2.0 294.17243230547438770372536964715
-0.00093133324084074178145220557212269 -2.0 294.23669839674420245501096360385
-0.00093133324084074178145220557212269 -1.0 294.23669839674420245501096360385
-0.00093133324084074178145220557212269 0 294.23669839674420245501096360385
-0.00093133324084074178145220557212269 1.0 294.23669839674420245501096360385
-0.00093133324084074178145220557212269 2.0 294.23669839674420245501096360385
-0.0008907123305619964962615009440583 -2.0 294.29959993948347118930541910231
-0.0008907123305619964962615009440583 -1.0 294.29959993948347118930541910231
-0.0008907123305619964962615009440583 0 294.29959993948347118930541910231
-0.0008907123305619964962615009440583 1.0 294.29959993948347118930541910231
-0.0008907123305619964962615009440583 2.0 294.29959993948347118930541910231
-0.00085009141723294771170182926312009 -2.0 294.36160401441077283379854634404
-0.00085009141723294771170182926312009 -1.0 294.36160401441077283379854634404
-0.00085009141723294771170182926312009 0 294.36160401441077283379854634404
-0.00085009141723294771170182926312009 1.0 294.36160401441077283379854634404
-0.00085009141723294771170182926312009 2.0 294.36160401441077283379854634404
-0.00080947049975275844977545824932008 -2.0 294.42319431765196213746094144881
-0.00080947049975275844977545824932008 -1.0 294.42319431765196213746094144881
-0.00080947049975275844977545824932008 0 294.42319431765196213746094144881
-0.00080947049975275844977545824932008 1.0 294.42319431765196213746094144881
-0.00080947049975275844977545824932008 2.0 294.42319431765196213746094144881
-0.00076884957260964009381765116302176 -2.0 294.48487753526586629959638230503
-0.00076884957260964009381765116302176 -1.0 294.48487753526586629959638230503
-0.00076884957260964009381765116302176 0 294.48487753526586629959638230503
-0.00076884957260964009381765116302176 1.0 294.48487753526586629959638230503
-0.00076884957260964009381765116302176 2.0 294.48487753526586629959638230503
-0.00072822863320228816384760417435018 -2.0 294.5471925357994109617720823735
-0.00072822863320228816384760417435018 -1.0 294.5471925357994109617720823735
-0.00072822863320228816384760417435018 0 294.5471925357994109617720823735
-0.00072822863320228816384760417435018 1.0 294.5471925357994109617720823735
-0.00072822863320228816384760417435018 2.0 294.5471925357994109617720823735
-0.00068760765673279815313190255210429 -2.0 294.61072018991814047694788314402
-0.00068760765673279815313190255210429 -1.0 294.61072018991814047694788314402
-0.00068760765673279815313190255210429 0 294.61072018991814047694788314402
-0.00068760765673279815313190255210429 1.0 294.61072018991814047694788314402
-0.00068760765673279815313190255210429 2.0 294.61072018991814047694788314402
-0.00064698663345890035369922799191045 -2.0 294.67609735266080406290711835027
-0.00064698663345890035369922799191045 -1.0 294.67609735266080406290711835027
-0.00064698663345890035369922799191045 0 294.67609735266080406290711835027
-0.00064698663345890035369922799191045 1.0 294.67609735266080406290711835027
-0.00064698663345890035369922799191045 2.0 294.67609735266080406290711835027
-0.00060636522991281381622652446594657 -2.0 294.74403447258441701706033200026
-0.00060636522991281381622652446594657 -1.0 294.74403447258441701706033200026
-0.00060636522991281381622652446594657 0 294.74403447258441701706033200026
-0.00060636522991281381622652446594657 1.0 294.74403447258441701706033200026
-0.00060636522991281381622652446594657 2.0 294.74403447258441701706033200026
-0.00056574374188951049875068166628012 -2.0 294.81533526129646816116292029619
-0.00056574374188951049875068166628012 -1.0 294.81533526129646816116292029619
-0.00056574374188951049875068166628012 0 294.81533526129646816116292029619
-0.00056574374188951049875068166628012 1.0 294.81533526129646816116292029619
-0.00056574374188951049875068166628012 2.0 294.81533526129646816116292029619
-0.00052512217519497814480211594911907 -2.0 294.8909099130369781960325781256
-0.00052512217519497814480211594911907 -1.0 294.8909099130369781960325781256
-0.00052512217519497814480211594911907 0 294.8909099130369781960325781256
-0.00052512217519497814480211594911907 1.0 294.8909099130369781960325781256
-0.00052512217519497814480211594911907 2.0 294.8909099130369781960325781256
-0.00048449847696260123219857973708713 -2.0 294.97185468945724551304010674357
-0.00048449847696260123219857973708713 -1.0 294.97185468945724551304010674357
-0.00048449847696260123219857973708713 0 294.97185468945724551304010674357
-0.00048449847696260123219857973708713 1.0 294.97185468945724551304010674357
-0.00048449847696260123219857973708713 2.0 294.97185468945724551304010674357
-0.0004438687331340822371864018869303 -2.0 295.05949408968228908634046092629
-0.0004438687331340822371864018869303 -1.0 295.05949408968228908634046092629
-0.0004438687331340822371864018869303 0 295.05949408968228908634046092629
-0.0004438687331340822371864018869303 1.0 295.05949408968228908634046092629
-0.0004438687331340822371864018869303 2.0 295.05949408968228908634046092629
-0.00040323141230549377177216907597312 -2.0 295.15541392578234081156551837921
-0.00040323141230549377177216907597312 -1.0 295.15541392578234081156551837921
-0.00040323141230549377177216907597312 0 295.15541392578234081156551837921
-0.00040323141230549377177216907597312 1.0 295.15541392578234081156551837921
-0.00040323141230549377177216907597312 2.0 295.15541392578234081156551837921
-0.00036256622708015051170099551924864 -2.0 295.26168610179388451797422021627
-0.00036256622708015051170099551924864 -1.0 295.26168610179388451797422021627
-0.00036256622708015051170099551924864 0 295.26168610179388451797422021627
-0.00036256622708015051170099551924864 1.0 295.26168610179388451797422021627
-0.00036256622708015051170099551924864 2.0 295.26168610179388451797422021627
-0.00032190313374354836539054103283775 -2.0 295.38078129314214947953587397933
-0.00032190313374354836539054103283775 -1.0 295.38078129314214947953587397933
-0.00032190313374354836539054103283775 0 295.38078129314214947953587397933
-0.00032190313374354836539054103283775 1.0 295.38078129314214947953587397933
-0.00032190313374354836539054103283775 2.0 295.38078129314214947953587397933
-0.00028126801109590099034263310784354 -2.0 295.51599121405479309032671153545
-0.00028126801109590099034263310784354 -1.0 295.51599121405479309032671153545
-0.00028126801109590099034263310784354 0 295.51599121405479309032671153545
-0.00028126801109590099034263310784354 1.0 295.51599121405479309032671153545
-0.00028126801109590099034263310784354 2.0 295.51599121405479309032671153545
-0.00024065728438227274553484758001787 -2.0 295.67197653584793215486570261419
-0.00024065728438227274553484758001787 -1.0 295.67197653584793215486570261419
-0.00024065728438227274553484758001787 0 295.67197653584793215486570261419
-0.00024065728438227274553484758001787 1.0 295.67197653584793215486570261419
-0.00024065728438227274553484758001787 2.0 295.67197653584793215486570261419
-0.00020022659150533501839358541118941 -2.0 295.85475369613993734674295410514
-0.00020022659150533501839358541118941 -1.0 295.85475369613993734674295410514
-0.00020022659150533501839358541118941 0 295.85475369613993734674295410514
-0.00020022659150533501839358541118941 1.0 295.85475369613993734674295410514
-0.00020022659150533501839358541118941 2.0 295.85475369613993734674295410514
-0.00015985990800985782961038395022513 -2.0 296.07531404459047053023823536932
-0.00015985990800985782961038395022513 -1.0 296.07531404459047053023823536932
-0.00015985990800985782961038395022513 0 296.07531404459047053023823536932
-0.00015985990800985782961038395022513 1.0 296.07531404459047053023823536932
-0.00015985990800985782961038395022513 2.0 296.07531404459047053023823536932
-0.00014015649401584023012526381002374 -2.0 296.200019110076368633599486202
-0.00014015649401584023012526381002374 -1.0 296.200019110076368633599486202
-0.00014015649401584023012526381002374 0 296.200019110076368633599486202
-0.00014015649401584023012526381002374 1.0 296.200019110076368633599486202
-0.00014015649401584023012526381002374 2.0 296.200019110076368633599486202
-0.00012058896966816599807120757859025 -2.0 296.34445095600756303610978648067
-0.00012058896966816599807120757859025 -1.0 296.34445095600756303610978648067
-0.00012058896966816599807120757859025 0 296.34445095600756303610978648067
-0.00012058896966816599807120757859025 1.0 296.34445095600756303610978648067
-0.00012058896966816599807120757859025 2.0 296.34445095600756303610978648067
-0.00009920496124996686614083696298394 -2.0 296.52300104098554811571375466883
-0.00009920496124996686614083696298394 -1.0 296.52300104098554811571375466883
-0.00009920496124996686614083696298394 0 296.52300104098554811571375466883
-0.00009920496124996686614083696298394 1.0 296.52300104098554811571375466883
-0.00009920496124996686614083696298394 2.0 296.52300104098554811571375466883
-0.000081738048158029087426196257482047 -2.0 296.69795732347887451396672986448
-0.000081738048158029087426196257482047 -1.0 296.69795732347887451396672986448
-0.000081738048158029087426196257482047 0 296.69795732347887451396672986448
-0.000081738048158029087426196257482047 1.0 296.69795732347887451396672986448
-0.000081738048158029087426196257482047 2.0 296.69795732347887451396672986448
-0.000060177429037715473702369051167693 -2.0 296.95408094873397431001649238169
-0.000060177429037715473702369051167693 -1.0 296.95408094873397431001649238169
-0.000060177429037715473702369051167693 0 296.95408094873397431001649238169
-0.000060177429037715473702369051167693 1.0 296.95408094873397431001649238169
-0.000060177429037715473702369051167693 2.0 296.95408094873397431001649238169
-0.000040110931606995262489051556897834 -2.0 297.24798985830341280234279111028
-0.000040110931606995262489051556897834 -1.0 297.24798985830341280234279111028
-0.000040110931606995262489051556897834 0 297.24798985830341280234279111028
-0.000040110931606995262489051556897834 1.0 297.24798985830341280234279111028
-0.000040110931606995262489051556897834 2.0 297.24798985830341280234279111028
-0.000021372180964097519002831138124066 -2.0 297.53881006546964727021986618638
-0.000021372180964097519002831138124066 -1.0 297.53881006546964727021986618638
-0.000021372180964097519002831138124066 0 297.53881006546964727021986618638
-0.000021372180964097519002831138124066 1.0 297.53881006546964727021986618638
-0.000021372180964097519002831138124066 2.0 297.53881006546964727021986618638
-0.00000021045668453182481139052129037736 -2.0 297.80848169200550046298303641379
-0.00000021045668453182481139052129037736 -1.0 297.80848169200550046298303641379
-0.00000021045668453182481139052129037736 0 297.80848169200550046298303641379
-0.00000021045668453182481139052129037736 1.0 297.80848169200550046298303641379
-0.00000021045668453182481139052129037736 2.0 297.80848169200550046298303641379
0.000021061478396187851419574244005162 -2.0 297.54437259761579070982406847179
0.000021061478396187851419574244005162 -1.0 297.54437259761579070982406847179
0.000021061478396187851419574244005162 0 297.54437259761579070982406847179
0.000021061478396187851419574244005162 1.0 297.54437259761579070982406847179
0.000021061478396187851419574244005162 2.0 297.54437259761579070982406847179
0.000039878362854794957570447877515107 -2.0 297.25012989100127924757543951273
0.000039878362854794957570447877515107 -1.0 297.25012989100127924757543951273
0.000039878362854794957570447877515107 0 297.25012989100127924757543951273
0.000039878362854794957570447877515107 1.0 297.25012989100127924757543951273
0.000039878362854794957570447877515107 2.0 297.25012989100127924757543951273
0.000060021096201560444026446017318221 -2.0 296.95577817676252152523375116289
0.000060021096201560444026446017318221 -1.0 296.95577817676252152523375116289
0.000060021096201560444026446017318221 0 296.95577817676252152523375116289
0.000060021096201560444026446017318221 1.0 296.95577817676252152523375116289
0.000060021096201560444026446017318221 2.0 296.95577817676252152523375116289
0.000081545285555999398336562977718245 -2.0 296.69969735891754680778831243515
0.000081545285555999398336562977718245 -1.0 296.69969735891754680778831243515
0.000081545285555999398336562977718245 0 296.69969735891754680778831243515
0.000081545285555999398336562977718245 1.0 296.69969735891754680778831243515
0.000081545285555999398336562977718245 2.0 296.69969735891754680778831243515
0.000099044479412586895143016940679104 -2.0 296.52392054822848876938223838806
0.000099044479412586895143016940679104 -1.0 296.52392054822848876938223838806
0.000099044479412586895143016940679104 0 296.52392054822848876938223838806
0.000099044479412586895143016940679104 1.0 296.52392054822848876938223838806
0.000099044479412586895143016940679104 2.0 296.52392054822848876938223838806
0.00012038017989896042988368085602247 -2.0 296.34582977312618368159746751189
0.00012038017989896042988368085602247 -1.0 296.34582977312618368159746751189
0.00012038017989896042988368085602247 0 296.34582977312618368159746751189
0.00012038017989896042988368085602247 1.0 296.34582977312618368159746751189
0.00012038017989896042988368085602247 2.0 296.34582977312618368159746751189
0.00013999832301009193730526036780759 -2.0 296.20079646281629948134650476277
0.00013999832301009193730526036780759 -1.0 296.20079646281629948134650476277
0.00013999832301009193730526036780759 0 296.20079646281629948134650476277
0.00013999832301009193730526036780759 1.0 296.20079646281629948134650476277
0.00013999832301009193730526036780759 2.0 296.20079646281629948134650476277
0.00015969933940730799424093100391531 -2.0 296.07608104077922916985698975623
0.00015969933940730799424093100391531 -1.0 296.07608104077922916985698975623
0.00015969933940730799424093100391531 0 296.07608104077922916985698975623
0.00015969933940730799424093100391531 1.0 296.07608104077922916985698975623
0.00015969933940730799424093100391531 2.0 296.07608104077922916985698975623
0.00020011579637668600907540739086699 -2.0 295.85513049622352355072507634759
0.00020011579637668600907540739086699 -1.0 295.85513049622352355072507634759
0.00020011579637668600907540739086699 0 295.85513049622352355072507634759
0.00020011579637668600907540739086699 1.0 295.85513049622352355072507634759
0.00020011579637668600907540739086699 2.0 295.85513049622352355072507634759
0.00024054309116878038778131188024645 -2.0 295.67231273458509122065152041614
0.00024054309116878038778131188024645 -1.0 295.67231273458509122065152041614
0.00024054309116878038778131188024645 0 295.67231273458509122065152041614
0.00024054309116878038778131188024645 1.0 295.67231273458509122065152041614
0.00024054309116878038778131188024645 2.0 295.67231273458509122065152041614
0.00028116777333959898279441835811099 -2.0 295.51623553503918628848623484373
0.00028116777333959898279441835811099 -1.0 295.51623553503918628848623484373
0.00028116777333959898279441835811099 0 295.51623553503918628848623484373
0.00028116777333959898279441835811099 1.0 295.51623553503918628848623484373
0.00028116777333959898279441835811099 2.0 295.51623553503918628848623484373
0.00032182218905502395136369875316973 -2.0 295.38093875411993849411373957992
0.00032182218905502395136369875316973 -1.0 295.38093875411993849411373957992
0.00032182218905502395136369875316973 0 295.38093875411993849411373957992
0.00032182218905502395136369875316973 1.0 295.38093875411993849411373957992
0.00032182218905502395136369875316973 2.0 295.38093875411993849411373957992
0.00036251163632192379485119637649859 -2.0 295.26175643799234649122809059918
0.00036251163632192379485119637649859 -1.0 295.26175643799234649122809059918
0.00036251163632192379485119637649859 0 295.26175643799234649122809059918
0.00036251163632192379485119637649859 1.0 295.26175643799234649122809059918
0.00036251163632192379485119637649859 2.0 295.26175643799234649122809059918
0.0004031951867526930265162032895887 -2.0 295.15543469652340036191162653267
0.0004031951867526930265162032895887 -1.0 295.15543469652340036191162653267
0.0004031951867526930265162032895887 0 295.15543469652340036191162653267
0.0004031951867526930265162032895887 1.0 295.15543469652340036191162653267
0.0004031951867526930265162032895887 2.0 295.15543469652340036191162653267
0.00044384921297638442461153118756556 -2.0 295.05947822528628421423491090536
0.00044384921297638442461153118756556 -1.0 295.05947822528628421423491090536
0.00044384921297638442461153118756556 0 295.05947822528628421423491090536
0.00044384921297638442461153118756556 1.0 295.05947822528628421423491090536
0.00044384921297638442461153118756556 2.0 295.05947822528628421423491090536
0.00048449187050491525569420603325455 -2.0 294.97181610099261206414666958153
0.00048449187050491525569420603325455 -1.0 294.97181610099261206414666958153
0.00048449187050491525569420603325455 0 294.97181610099261206414666958153
0.00048449187050491525569420603325455 1.0 294.97181610099261206414666958153
0.00048449187050491525569420603325455 2.0 294.97181610099261206414666958153
0.00052511833777019786134721002213155 -2.0 294.89087135397176098194904625416
0.00052511833777019786134721002213155 -1.0 294.89087135397176098194904625416
0.00052511833777019786134721002213155 0 294.89087135397176098194904625416
0.00052511833777019786134721002213155 1.0 294.89087135397176098194904625416
0.00052511833777019786134721002213155 2.0 294.89087135397176098194904625416
0.00056574209534871334591893399235119 -2.0 294.81529767058628976883483119309
0.00056574209534871334591893399235119 -1.0 294.81529767058628976883483119309
0.00056574209534871334591893399235119 0 294.81529767058628976883483119309
0.00056574209534871334591893399235119 1.0 294.81529767058628976883483119309
0.00056574209534871334591893399235119 2.0 294.81529767058628976883483119309
0.00060636443677857356556598622532306 -2.0 294.74399990454492126445984467864
0.00060636443677857356556598622532306 -1.0 294.74399990454492126445984467864
0.00060636443677857356556598622532306 0 294.74399990454492126445984467864
0.00060636443677857356556598622532306 1.0 294.74399990454492126445984467864
0.00060636443677857356556598622532306 2.0 294.74399990454492126445984467864
0.00064698615402668442110611923823171 -2.0 294.67606622367554791708244010806
0.00064698615402668442110611923823171 -1.0 294.67606622367554791708244010806
0.00064698615402668442110611923823171 0 294.67606622367554791708244010806
0.00064698615402668442110611923823171 1.0 294.67606622367554791708244010806
0.00064698615402668442110611923823171 2.0 294.67606622367554791708244010806
0.00068760750266686485650952098680477 -2.0 294.61069201076020362961571663618
0.00068760750266686485650952098680477 -1.0 294.61069201076020362961571663618
0.00068760750266686485650952098680477 0 294.61069201076020362961571663618
0.00068760750266686485650952098680477 1.0 294.61069201076020362961571663618
0.00068760750266686485650952098680477 2.0 294.61069201076020362961571663618
0.00072822855241784479295164000944851 -2.0 294.54716731776971982981194742024
0.00072822855241784479295164000944851 -1.0 294.54716731776971982981194742024
0.00072822855241784479295164000944851 0 294.54716731776971982981194742024
0.00072822855241784479295164000944851 1.0 294.54716731776971982981194742024
0.00072822855241784479295164000944851 2.0 294.54716731776971982981194742024
0.0007688495477608360897936456979096 -2.0 294.48485494169375442652381025255
0.0007688495477608360897936456979096 -1.0 294.48485494169375442652381025255
0.0007688495477608360897936456979096 0 294.48485494169375442652381025255
0.0007688495477608360897936456979096 1.0 294.48485494169375442652381025255
0.0007688495477608360897936456979096 2.0 294.48485494169375442652381025255
0.00080947050261474351277868333198739 -2.0 294.42317408427521741032251156867
0.00080947050261474351277868333198739 -1.0 294.42317408427521741032251156867
0.00080947050261474351277868333198739 0 294.42317408427521741032251156867
0.00080947050261474351277868333198739 1.0 294.42317408427521741032251156867
0.00080947050261474351277868333198739 2.0 294.42317408427521741032251156867
0.00085009142161628417893454168208223 -2.0 294.36158594119632425645249895751
0.00085009142161628417893454168208223 -1.0 294.36158594119632425645249895751
0.00085009142161628417893454168208223 0 294.36158594119632425645249895751
0.00085009142161628417893454168208223 1.0 294.36158594119632425645249895751
0.00085009142161628417893454168208223 2.0 294.36158594119632425645249895751
0.00089071232799275382608500395420492 -2.0 294.29958378314961464639054611325
0.00089071232799275382608500395420492 -1.0 294.29958378314961464639054611325
0.00089071232799275382608500395420492 0 294.29958378314961464639054611325
0.00089071232799275382608500395420492 1.0 294.29958378314961464639054611325
0.00089071232799275382608500395420492 2.0 294.29958378314961464639054611325
0.00093133323928659044257938326438762 -2.0 294.23668396132222824235213920474
0.00093133323928659044257938326438762 -1.0 294.23668396132222824235213920474
0.00093133323928659044257938326438762 0 294.23668396132222824235213920474
0.00093133323928659044257938326438762 1.0 294.23668396132222824235213920474
0.00093133323928659044257938326438762 2.0 294.23668396132222824235213920474
0.0009719541497773427889822484004867 -2.0 294.17241944949017806720803491771
0.0009719541497773427889822484004867 -1.0 294.17241944949017806720803491771
0.0009719541497773427889822484004867 0 294.17241944949017806720803491771
0.0009719541497773427889822484004867 1.0 294.17241944949017806720803491771
0.0009719541497773427889822484004867 2.0 294.17241944949017806720803491771
0.0010125750590494896237470090483157 -2.0 294.10633311754077112709637731314
0.0010125750590494896237470090483157 -1.0 294.10633311754077112709637731314
0.0010125750590494896237470090483157 0 294.10633311754077112709637731314
0.0010125750590494896237470090483157 1.0 294.10633311754077112709637731314
0.0010125750590494896237470090483157 2.0 294.10633311754077112709637731314
0.0010531959680557265515710163583663 -2.0 294.03797324024930048835813067853
0.0010531959680557265515710163583663 -1.0 294.03797324024930048835813067853
0.0010531959680557265515710163583663 0 294.03797324024930048835813067853
0.0010531959680557265515710163583663 1.0 294.03797324024930048835813067853
0.0010531959680557265515710163583663 2.0 294.03797324024930048835813067853
0.0010938168772174710306754885635883 -2.0 293.96688858358726292863138951361
0.0010938168772174710306754885635883 -1.0 293.96688858358726292863138951361
0.0010938168772174710306754885635883 0 293.96688858358726292863138951361
0.0010938168772174710306754885635883 1.0 293.96688858358726292863138951361
0.0010938168772174710306754885635883 2.0 293.96688858358726292863138951361
0.0011344377863582140800180475537218 -2.0 293.89262451837180378788616508245
0.0011344377863582140800180475537218 -1.0 293.89262451837180378788616508245
0.0011344377863582140800180475537218 0 293.89262451837180378788616508245
0.0011344377863582140800180475537218 1.0 293.89262451837180378788616508245
0.0011344377863582140800180475537218 2.0 293.89262451837180378788616508245
0.0011750586954669861756983539891053 -2.0 293.8147189571184298984007909894
0.0011750586954669861756983539891053 -1.0 293.8147189571184298984007909894
0.0011750586954669861756983539891053 0 293.8147189571184298984007909894
0.0011750586954669861756983539891053 1.0 293.8147189571184298984007909894
0.0011750586954669861756983539891053 2.0 293.8147189571184298984007909894
0.0012156796045713603136861902243027 -2.0 293.73269944743935866426909342408
0.0012156796045713603136861902243027 -1.0 293.73269944743935866426909342408
0.0012156796045713603136861902243027 0 293.73269944743935866426909342408
0.0012156796045713603136861902243027 1.0 293.73269944743935866426909342408
0.0012156796045713603136861902243027 2.0 293.73269944743935866426909342408
0.0012563005136757344516740264595001 -2.0 293.64607895581912089255638420582
0.0012563005136757344516740264595001 -1.0 293.64607895581912089255638420582
0.0012563005136757344516740264595001 0 293.64607895581912089255638420582
0.0012563005136757344516740264595001 1.0 293.64607895581912089255638420582
0.0012563005136757344516740264595001 2.0 293.64607895581912089255638420582
0.0012969214227801083728214281975966 -2.0 293.55435375065178504883078858256
0.0012969214227801083728214281975966 -1.0 293.55435375065178504883078858256
0.0012969214227801083728214281975966 0 293.55435375065178504883078858256
0.0012969214227801083728214281975966 1.0 293.55435375065178504883078858256
0.0012969214227801083728214281975966 2.0 293.55435375065178504883078858256
0.0013375423318844822939688299356931 -2.0 293.45699916841363119601737707853
0.0013375423318844822939688299356931 -1.0 293.45699916841363119601737707853
0.0013375423318844822939688299356931 0 293.45699916841363119601737707853
0.0013375423318844822939688299356931 1.0 293.45699916841363119601737707853
0.0013375423318844822939688299356931 2.0 293.45699916841363119601737707853
0.0013781632409888564319566661708905 -2.0 293.3534677140915505333396140486
0.0013781632409888564319566661708905 -1.0 293.3534677140915505333396140486
0.0013781632409888564319566661708905 0 293.3534677140915505333396140486
0.0013781632409888564319566661708905 1.0 293.3534677140915505333396140486
0.0013781632409888564319566661708905 2.0 293.3534677140915505333396140486
0.0014187841500932305699445024060878 -2.0 293.24318479009923521516611799598
0.0014187841500932305699445024060878 -1.0 293.24318479009923521516611799598
0.0014187841500932305699445024060878 0 293.24318479009923521516611799598
0.0014187841500932305699445024060878 1.0 293.24318479009923521516611799598
0.0014187841500932305699445024060878 2.0 293.24318479009923521516611799598
0.0014594050591976044910919041441844 -2.0 293.12554685976397195190656930208
0.0014594050591976044910919041441844 -1.0 293.12554685976397195190656930208
0.0014594050591976044910919041441844 0 293.12554685976397195190656930208
0.0014594050591976044910919041441844 1.0 293.12554685976397195190656930208
0.0014594050591976044910919041441844 2.0 293.12554685976397195190656930208
0.0015 -2.0 293.0
0.0015 -1.0 293.0
0.0015 0 293.0
0.0015 1.0 293.0
0.0015 2.0 293.0


==> Temp_profile_at_10nm_new_emissivity.txt <==
X Y T_mem_along_y
-0.0015 -2.0 293.0
-0.0015 -1.0 293.0
-0.0015 0 293.0
-0.0015 1.0 293.0
-0.0015 2.0 293.0
-0.0014594050591976042742514696470835 -2.0 293.1462079034910743757791351527
-0.0014594050591976042742514696470835 -1.0 293.1462079034910743757791351527
-0.0014594050591976042742514696470835 0 293.1462079034910743757791351527
-0.0014594050591976042742514696470835 1.0 293.1462079034910743757791351527
-0.0014594050591976042742514696470835 2.0 293.1462079034910743757791351527
-0.001418784150093230353104067908987 -2.0 293.2814863236685027914063539356
-0.001418784150093230353104067908987 -1.0 293.2814863236685027914063539356
-0.001418784150093230353104067908987 0 293.2814863236685027914063539356
-0.001418784150093230353104067908987 1.0 293.2814863236685027914063539356
-0.001418784150093230353104067908987 2.0 293.2814863236685027914063539356
-0.0013781632409888559982757971766887 -2.0 293.40668394823137532512191683054
-0.0013781632409888559982757971766887 -1.0 293.40668394823137532512191683054
-0.0013781632409888559982757971766887 0 293.40668394823137532512191683054
-0.0013781632409888559982757971766887 1.0 293.40668394823137532512191683054
-0.0013781632409888559982757971766887 2.0 293.40668394823137532512191683054
-0.0013375423318844820771283954385922 -2.0 293.52268277640268934192135930061
-0.0013375423318844820771283954385922 -1.0 293.52268277640268934192135930061
-0.0013375423318844820771283954385922 0 293.52268277640268934192135930061
-0.0013375423318844820771283954385922 1.0 293.52268277640268934192135930061
-0.0013375423318844820771283954385922 2.0 293.52268277640268934192135930061
-0.0012969214227801077223001247062939 -2.0 293.63030890235449987812899053097
-0.0012969214227801077223001247062939 -1.0 293.63030890235449987812899053097
-0.0012969214227801077223001247062939 0 293.63030890235449987812899053097
-0.0012969214227801077223001247062939 1.0 293.63030890235449987812899053097
-0.0012969214227801077223001247062939 2.0 293.63030890235449987812899053097
-0.0012563005136757338011527229681974 -2.0 293.73033587881002404174068942666
-0.0012563005136757338011527229681974 -1.0 293.73033587881002404174068942666
-0.0012563005136757338011527229681974 0 293.73033587881002404174068942666
-0.0012563005136757338011527229681974 1.0 293.73033587881002404174068942666
-0.0012563005136757338011527229681974 2.0 293.73033587881002404174068942666
-0.0012156796045713594463244522358991 -2.0 293.82349202698071621853159740567
-0.0012156796045713594463244522358991 -1.0 293.82349202698071621853159740567
-0.0012156796045713594463244522358991 0 293.82349202698071621853159740567
-0.0012156796045713594463244522358991 1.0 293.82349202698071621853159740567
-0.0012156796045713594463244522358991 2.0 293.82349202698071621853159740567
-0.0011750586954669853083366160007017 -2.0 293.91046377718822668612119741738
-0.0011750586954669853083366160007017 -1.0 293.91046377718822668612119741738
-0.0011750586954669853083366160007017 0 293.91046377718822668612119741738
-0.0011750586954669853083366160007017 1.0 293.91046377718822668612119741738
-0.0011750586954669853083366160007017 2.0 293.91046377718822668612119741738
-0.0011344377863626111703487797655043 -2.0 293.99190238594383117742836475372
-0.0011344377863626111703487797655043 -1.0 293.99190238594383117742836475372
-0.0011344377863626111703487797655043 0 293.99190238594383117742836475372
-0.0011344377863626111703487797655043 1.0 293.99190238594383117742836475372
-0.0011344377863626111703487797655043 2.0 293.99190238594383117742836475372
-0.0010938168772582372492013780274078 -2.0 294.06842729796835556044243276119
-0.0010938168772582372492013780274078 -1.0 294.06842729796835556044243276119
-0.0010938168772582372492013780274078 0 294.06842729796835556044243276119
-0.0010938168772582372492013780274078 1.0 294.06842729796835556044243276119
-0.0010938168772582372492013780274078 2.0 294.06842729796835556044243276119
-0.0010531959681537249838567671389455 -2.0 294.14063254301424876757664605975
-0.0010531959681537249838567671389455 -1.0 294.14063254301424876757664605975
-0.0010531959681537249838567671389455 0 294.14063254301424876757664605975
-0.0010531959681537249838567671389455 1.0 294.14063254301424876757664605975
-0.0010531959681537249838567671389455 2.0 294.14063254301424876757664605975
-0.001012575059049488973225705557013 -2.0 294.20909068155287968693301081657
-0.001012575059049488973225705557013 -1.0 294.20909068155287968693301081657
-0.001012575059049488973225705557013 0 294.20909068155287968693301081657
-0.001012575059049488973225705557013 1.0 294.20909068155287968693301081657
-0.001012575059049488973225705557013 2.0 294.20909068155287968693301081657
-0.00097195414994487078132884283476756 -2.0 294.27435873848440905931056477129
-0.00097195414994487078132884283476756 -1.0 294.27435873848440905931056477129
-0.00097195414994487078132884283476756 0 294.27435873848440905931056477129
-0.00097195414994487078132884283476756 1.0 294.27435873848440905931056477129
-0.00097195414994487078132884283476756 2.0 294.27435873848440905931056477129
-0.00093133324084074178145220557212269 -2.0 294.33698307286692852358100935817
-0.00093133324084074178145220557212269 -1.0 294.33698307286692852358100935817
-0.00093133324084074178145220557212269 0 294.33698307286692852358100935817
-0.00093133324084074178145220557212269 1.0 294.33698307286692852358100935817
-0.00093133324084074178145220557212269 2.0 294.33698307286692852358100935817
-0.0008907123305619964962615009440583 -2.0 294.39750586252836228595697320998
-0.0008907123305619964962615009440583 -1.0 294.39750586252836228595697320998
-0.0008907123305619964962615009440583 0 294.39750586252836228595697320998
-0.0008907123305619964962615009440583 1.0 294.39750586252836228595697320998
-0.0008907123305619964962615009440583 2.0 294.39750586252836228595697320998
-0.00085009141723294771170182926312009 -2.0 294.45647057392091028305003419518
-0.00085009141723294771170182926312009 -1.0 294.45647057392091028305003419518
-0.00085009141723294771170182926312009 0 294.45647057392091028305003419518
-0.00085009141723294771170182926312009 1.0 294.45647057392091028305003419518
-0.00085009141723294771170182926312009 2.0 294.45647057392091028305003419518
-0.00080947049975275844977545824932008 -2.0 294.51443004827967797609744593501
-0.00080947049975275844977545824932008 -1.0 294.51443004827967797609744593501
-0.00080947049975275844977545824932008 0 294.51443004827967797609744593501
-0.00080947049975275844977545824932008 1.0 294.51443004827967797609744593501
-0.00080947049975275844977545824932008 2.0 294.51443004827967797609744593501
-0.00076884957260964009381765116302176 -2.0 294.57195386714460028088069520891
-0.00076884957260964009381765116302176 -1.0 294.57195386714460028088069520891
-0.00076884957260964009381765116302176 0 294.57195386714460028088069520891
-0.00076884957260964009381765116302176 1.0 294.57195386714460028088069520891
-0.00076884957260964009381765116302176 2.0 294.57195386714460028088069520891
-0.00072822863320228816384760417435018 -2.0 294.62963860221208278744597919285
-0.00072822863320228816384760417435018 -1.0 294.62963860221208278744597919285
-0.00072822863320228816384760417435018 0 294.62963860221208278744597919285
-0.00072822863320228816384760417435018 1.0 294.62963860221208278744597919285
-0.00072822863320228816384760417435018 2.0 294.62963860221208278744597919285
-0.00068760765673279815313190255210429 -2.0 294.68811893727570350165478885174
-0.00068760765673279815313190255210429 -1.0 294.68811893727570350165478885174
-0.00068760765673279815313190255210429 0 294.68811893727570350165478885174
-0.00068760765673279815313190255210429 1.0 294.68811893727570350165478885174
-0.00068760765673279815313190255210429 2.0 294.68811893727570350165478885174
-0.00064698663345890035369922799191045 -2.0 294.74808263458430701575707644224
-0.00064698663345890035369922799191045 -1.0 294.74808263458430701575707644224
-0.00064698663345890035369922799191045 0 294.74808263458430701575707644224
-0.00064698663345890035369922799191045 1.0 294.74808263458430701575707644224
-0.00064698663345890035369922799191045 2.0 294.74808263458430701575707644224
-0.00060636522991281381622652446594657 -2.0 294.81028933993007967728772200644
-0.00060636522991281381622652446594657 -1.0 294.81028933993007967728772200644
-0.00060636522991281381622652446594657 0 294.81028933993007967728772200644
-0.00060636522991281381622652446594657 1.0 294.81028933993007967728772200644
-0.00060636522991281381622652446594657 2.0 294.81028933993007967728772200644
-0.00056574374188951049875068166628012 -2.0 294.87559165243072811790625564754
-0.00056574374188951049875068166628012 -1.0 294.87559165243072811790625564754
-0.00056574374188951049875068166628012 0 294.87559165243072811790625564754
-0.00056574374188951049875068166628012 1.0 294.87559165243072811790625564754
-0.00056574374188951049875068166628012 2.0 294.87559165243072811790625564754
-0.00052512217519497814480211594911907 -2.0 294.94495000693171959937899373472
-0.00052512217519497814480211594911907 -1.0 294.94495000693171959937899373472
-0.00052512217519497814480211594911907 0 294.94495000693171959937899373472
-0.00052512217519497814480211594911907 1.0 294.94495000693171959937899373472
-0.00052512217519497814480211594911907 2.0 294.94495000693171959937899373472
-0.00048449847696260123219857973708713 -2.0 295.01951271557095424213912338018
-0.00048449847696260123219857973708713 -1.0 295.01951271557095424213912338018
-0.00048449847696260123219857973708713 0 295.01951271557095424213912338018
-0.00048449847696260123219857973708713 1.0 295.01951271557095424213912338018
-0.00048449847696260123219857973708713 2.0 295.01951271557095424213912338018
-0.0004438687331340822371864018869303 -2.0 295.10066062489323712725308723748
-0.0004438687331340822371864018869303 -1.0 295.10066062489323712725308723748
-0.0004438687331340822371864018869303 0 295.10066062489323712725308723748
-0.0004438687331340822371864018869303 1.0 295.10066062489323712725308723748
-0.0004438687331340822371864018869303 2.0 295.10066062489323712725308723748
-0.00040323141230549377177216907597312 -2.0 295.19004360661131158849457278848
-0.00040323141230549377177216907597312 -1.0 295.19004360661131158849457278848
-0.00040323141230549377177216907597312 0 295.19004360661131158849457278848
-0.00040323141230549377177216907597312 1.0 295.19004360661131158849457278848
-0.00040323141230549377177216907597312 2.0 295.19004360661131158849457278848
-0.00036256622708015051170099551924864 -2.0 295.2898043363020974538812879473
-0.00036256622708015051170099551924864 -1.0 295.2898043363020974538812879473
-0.00036256622708015051170099551924864 0 295.2898043363020974538812879473
-0.00036256622708015051170099551924864 1.0 295.2898043363020974538812879473
-0.00036256622708015051170099551924864 2.0 295.2898043363020974538812879473
-0.00032190313374354836539054103283775 -2.0 295.40250692560687184595735743642
-0.00032190313374354836539054103283775 -1.0 295.40250692560687184595735743642
-0.00032190313374354836539054103283775 0 295.40250692560687184595735743642
-0.00032190313374354836539054103283775 1.0 295.40250692560687184595735743642
-0.00032190313374354836539054103283775 2.0 295.40250692560687184595735743642
-0.00028126801109590099034263310784354 -2.0 295.53155500119686394100426696241
-0.00028126801109590099034263310784354 -1.0 295.53155500119686394100426696241
-0.00028126801109590099034263310784354 0 295.53155500119686394100426696241
-0.00028126801109590099034263310784354 1.0 295.53155500119686394100426696241
-0.00028126801109590099034263310784354 2.0 295.53155500119686394100426696241
-0.00024065728438227274553484758001787 -2.0 295.68174327513213484053267166018
-0.00024065728438227274553484758001787 -1.0 295.68174327513213484053267166018
-0.00024065728438227274553484758001787 0 295.68174327513213484053267166018
-0.00024065728438227274553484758001787 1.0 295.68174327513213484053267166018
-0.00024065728438227274553484758001787 2.0 295.68174327513213484053267166018
-0.00020022659150533501839358541118941 -2.0 295.85928156439018721357570029795
-0.00020022659150533501839358541118941 -1.0 295.85928156439018721357570029795
-0.00020022659150533501839358541118941 0 295.85928156439018721357570029795
-0.00020022659150533501839358541118941 1.0 295.85928156439018721357570029795
-0.00020022659150533501839358541118941 2.0 295.85928156439018721357570029795
-0.00015985990800985782961038395022513 -2.0 296.07537508077177790255518630147
-0.00015985990800985782961038395022513 -1.0 296.07537508077177790255518630147
-0.00015985990800985782961038395022513 0 296.07537508077177790255518630147
-0.00015985990800985782961038395022513 1.0 296.07537508077177790255518630147
-0.00015985990800985782961038395022513 2.0 296.07537508077177790255518630147
-0.00014015649401584023012526381002374 -2.0 296.19829873149376453511649742723
-0.00014015649401584023012526381002374 -1.0 296.19829873149376453511649742723
-0.00014015649401584023012526381002374 0 296.19829873149376453511649742723
-0.00014015649401584023012526381002374 1.0 296.19829873149376453511649742723
-0.00014015649401584023012526381002374 2.0 296.19829873149376453511649742723
-0.00012058896966816599807120757859025 -2.0 296.34122072672209924348862841725
-0.00012058896966816599807120757859025 -1.0 296.34122072672209924348862841725
-0.00012058896966816599807120757859025 0 296.34122072672209924348862841725
-0.00012058896966816599807120757859025 1.0 296.34122072672209924348862841725
-0.00012058896966816599807120757859025 2.0 296.34122072672209924348862841725
-0.00009920496124996686614083696298394 -2.0 296.5186005522469940842711366713
-0.00009920496124996686614083696298394 -1.0 296.5186005522469940842711366713
-0.00009920496124996686614083696298394 0 296.5186005522469940842711366713
-0.00009920496124996686614083696298394 1.0 296.5186005522469940842711366713
-0.00009920496124996686614083696298394 2.0 296.5186005522469940842711366713
-0.000081738048158029087426196257482047 -2.0 296.69300083357194353084196336567
-0.000081738048158029087426196257482047 -1.0 296.69300083357194353084196336567
-0.000081738048158029087426196257482047 0 296.69300083357194353084196336567
-0.000081738048158029087426196257482047 1.0 296.69300083357194353084196336567
-0.000081738048158029087426196257482047 2.0 296.69300083357194353084196336567
-0.000060177429037715473702369051167693 -2.0 296.94912611609083796793129295111
-0.000060177429037715473702369051167693 -1.0 296.94912611609083796793129295111
-0.000060177429037715473702369051167693 0 296.94912611609083796793129295111
-0.000060177429037715473702369051167693 1.0 296.94912611609083796793129295111
-0.000060177429037715473702369051167693 2.0 296.94912611609083796793129295111
-0.000040110931606995262489051556897834 -2.0 297.24393120447342653278610669076
-0.000040110931606995262489051556897834 -1.0 297.24393120447342653278610669076
-0.000040110931606995262489051556897834 0 297.24393120447342653278610669076
-0.000040110931606995262489051556897834 1.0 297.24393120447342653278610669076
-0.000040110931606995262489051556897834 2.0 297.24393120447342653278610669076
-0.000021372180964097519002831138124066 -2.0 297.5362923612685221996798645705
-0.000021372180964097519002831138124066 -1.0 297.5362923612685221996798645705
-0.000021372180964097519002831138124066 0 297.5362923612685221996798645705
-0.000021372180964097519002831138124066 1.0 297.5362923612685221996798645705
-0.000021372180964097519002831138124066 2.0 297.5362923612685221996798645705
-0.00000021045668453182481139052129037736 -2.0 297.80776840437613373069325461984
-0.00000021045668453182481139052129037736 -1.0 297.80776840437613373069325461984
-0.00000021045668453182481139052129037736 0 297.80776840437613373069325461984
-0.00000021045668453182481139052129037736 1.0 297.80776840437613373069325461984
-0.00000021045668453182481139052129037736 2.0 297.80776840437613373069325461984
0.000021061478396187851419574244005162 -2.0 297.54188577596505638211965560913
0.000021061478396187851419574244005162 -1.0 297.54188577596505638211965560913
0.000021061478396187851419574244005162 0 297.54188577596505638211965560913
0.000021061478396187851419574244005162 1.0 297.54188577596505638211965560913
0.000021061478396187851419574244005162 2.0 297.54188577596505638211965560913
0.000039878362854794957570447877515107 -2.0 297.24607958688147846260108053684
0.000039878362854794957570447877515107 -1.0 297.24607958688147846260108053684
0.000039878362854794957570447877515107 0 297.24607958688147846260108053684
0.000039878362854794957570447877515107 1.0 297.24607958688147846260108053684
0.000039878362854794957570447877515107 2.0 297.24607958688147846260108053684
0.000060021096201560444026446017318221 -2.0 296.95082440425539971329271793365
0.000060021096201560444026446017318221 -1.0 296.95082440425539971329271793365
0.000060021096201560444026446017318221 0 296.95082440425539971329271793365
0.000060021096201560444026446017318221 1.0 296.95082440425539971329271793365
0.000060021096201560444026446017318221 2.0 296.95082440425539971329271793365
0.000081545285555999398336562977718245 -2.0 296.6947362475980298768263310194
0.000081545285555999398336562977718245 -1.0 296.6947362475980298768263310194
0.000081545285555999398336562977718245 0 296.6947362475980298768263310194
0.000081545285555999398336562977718245 1.0 296.6947362475980298768263310194
0.000081545285555999398336562977718245 2.0 296.6947362475980298768263310194
0.000099044479412586895143016940679104 -2.0 296.51951438385128767549758777022
0.000099044479412586895143016940679104 -1.0 296.51951438385128767549758777022
0.000099044479412586895143016940679104 0 296.51951438385128767549758777022
0.000099044479412586895143016940679104 1.0 296.51951438385128767549758777022
0.000099044479412586895143016940679104 2.0 296.51951438385128767549758777022
0.00012038017989896042988368085602247 -2.0 296.34258661914327603881247341633
0.00012038017989896042988368085602247 -1.0 296.34258661914327603881247341633
0.00012038017989896042988368085602247 0 296.34258661914327603881247341633
0.00012038017989896042988368085602247 1.0 296.34258661914327603881247341633
0.00012038017989896042988368085602247 2.0 296.34258661914327603881247341633
0.00013999832301009193730526036780759 -2.0 296.19906561418520141160115599632
0.00013999832301009193730526036780759 -1.0 296.19906561418520141160115599632
0.00013999832301009193730526036780759 0 296.19906561418520141160115599632
0.00013999832301009193730526036780759 1.0 296.19906561418520141160115599632
0.00013999832301009193730526036780759 2.0 296.19906561418520141160115599632
0.00015969933940730799424093100391531 -2.0 296.07612873610452197681297548115
0.00015969933940730799424093100391531 -1.0 296.07612873610452197681297548115
0.00015969933940730799424093100391531 0 296.07612873610452197681297548115
0.00015969933940730799424093100391531 1.0 296.07612873610452197681297548115
0.00015969933940730799424093100391531 2.0 296.07612873610452197681297548115
0.00020011579637668600907540739086699 -2.0 295.8596482966601683983753900975
0.00020011579637668600907540739086699 -1.0 295.8596482966601683983753900975
0.00020011579637668600907540739086699 0 295.8596482966601683983753900975
0.00020011579637668600907540739086699 1.0 295.8596482966601683983753900975
0.00020011579637668600907540739086699 2.0 295.8596482966601683983753900975
0.00024054309116878038778131188024645 -2.0 295.68206772070703891586163081229
0.00024054309116878038778131188024645 -1.0 295.68206772070703891586163081229
0.00024054309116878038778131188024645 0 295.68206772070703891586163081229
0.00024054309116878038778131188024645 1.0 295.68206772070703891586163081229
0.00024054309116878038778131188024645 2.0 295.68206772070703891586163081229
0.00028116777333959898279441835811099 -2.0 295.53178871249696157974540255964
0.00028116777333959898279441835811099 -1.0 295.53178871249696157974540255964
0.00028116777333959898279441835811099 0 295.53178871249696157974540255964
0.00028116777333959898279441835811099 1.0 295.53178871249696157974540255964
0.00028116777333959898279441835811099 2.0 295.53178871249696157974540255964
0.00032182218905502395136369875316973 -2.0 295.40265618665489455452188849449
0.00032182218905502395136369875316973 -1.0 295.40265618665489455452188849449
0.00032182218905502395136369875316973 0 295.40265618665489455452188849449
0.00032182218905502395136369875316973 1.0 295.40265618665489455452188849449
0.00032182218905502395136369875316973 2.0 295.40265618665489455452188849449
0.00036251163632192379485119637649859 -2.0 295.28987038753831484427792020142
0.00036251163632192379485119637649859 -1.0 295.28987038753831484427792020142
0.00036251163632192379485119637649859 0 295.28987038753831484427792020142
0.00036251163632192379485119637649859 1.0 295.28987038753831484427792020142
0.00036251163632192379485119637649859 2.0 295.28987038753831484427792020142
0.0004031951867526930265162032895887 -2.0 295.19006289810710086385370232165
0.0004031951867526930265162032895887 -1.0 295.19006289810710086385370232165
0.0004031951867526930265162032895887 0 295.19006289810710086385370232165
0.0004031951867526930265162032895887 1.0 295.19006289810710086385370232165
0.0004031951867526930265162032895887 2.0 295.19006289810710086385370232165
0.00044384921297638442461153118756556 -2.0 295.10064593253997600186266936362
0.00044384921297638442461153118756556 -1.0 295.10064593253997600186266936362
0.00044384921297638442461153118756556 0 295.10064593253997600186266936362
0.00044384921297638442461153118756556 1.0 295.10064593253997600186266936362
0.00044384921297638442461153118756556 2.0 295.10064593253997600186266936362
0.00048449187050491525569420603325455 -2.0 295.01947728675332882630755193532
0.00048449187050491525569420603325455 -1.0 295.01947728675332882630755193532
0.00048449187050491525569420603325455 0 295.01947728675332882630755193532
0.00048449187050491525569420603325455 1.0 295.01947728675332882630755193532
0.00048449187050491525569420603325455 2.0 295.01947728675332882630755193532
0.00052511833777019786134721002213155 -2.0 294.94491495340349729303852654994
0.00052511833777019786134721002213155 -1.0 294.94491495340349729303852654994
0.00052511833777019786134721002213155 0 294.94491495340349729303852654994
0.00052511833777019786134721002213155 1.0 294.94491495340349729303852654994
0.00052511833777019786134721002213155 2.0 294.94491495340349729303852654994
0.00056574209534871334591893399235119 -2.0 294.87555783135417186713311821222
0.00056574209534871334591893399235119 -1.0 294.87555783135417186713311821222
0.00056574209534871334591893399235119 0 294.87555783135417186713311821222
0.00056574209534871334591893399235119 1.0 294.87555783135417186713311821222
0.00056574209534871334591893399235119 2.0 294.87555783135417186713311821222
0.00060636443677857356556598622532306 -2.0 294.81025851723097730427980422974
0.00060636443677857356556598622532306 -1.0 294.81025851723097730427980422974
0.00060636443677857356556598622532306 0 294.81025851723097730427980422974
0.00060636443677857356556598622532306 1.0 294.81025851723097730427980422974
0.00060636443677857356556598622532306 2.0 294.81025851723097730427980422974
0.00064698615402668442110611923823171 -2.0 294.74805512962916509422939270735
0.00064698615402668442110611923823171 -1.0 294.74805512962916509422939270735
0.00064698615402668442110611923823171 0 294.74805512962916509422939270735
0.00064698615402668442110611923823171 1.0 294.74805512962916509422939270735
0.00064698615402668442110611923823171 2.0 294.74805512962916509422939270735
0.00068760750266686485650952098680477 -2.0 294.68809425300986504225875250995
0.00068760750266686485650952098680477 -1.0 294.68809425300986504225875250995
0.00068760750266686485650952098680477 0 294.68809425300986504225875250995
0.00068760750266686485650952098680477 1.0 294.68809425300986504225875250995
0.00068760750266686485650952098680477 2.0 294.68809425300986504225875250995
0.00072822855241784479295164000944851 -2.0 294.62961667005311028333380818367
0.00072822855241784479295164000944851 -1.0 294.62961667005311028333380818367
0.00072822855241784479295164000944851 0 294.62961667005311028333380818367
0.00072822855241784479295164000944851 1.0 294.62961667005311028333380818367
0.00072822855241784479295164000944851 2.0 294.62961667005311028333380818367
0.0007688495477608360897936456979096 -2.0 294.57193431170907160776550881565
0.0007688495477608360897936456979096 -1.0 294.57193431170907160776550881565
0.0007688495477608360897936456979096 0 294.57193431170907160776550881565
0.0007688495477608360897936456979096 1.0 294.57193431170907160776550881565
0.0007688495477608360897936456979096 2.0 294.57193431170907160776550881565
0.00080947050261474351277868333198739 -2.0 294.51441264644080320067587308586
0.00080947050261474351277868333198739 -1.0 294.51441264644080320067587308586
0.00080947050261474351277868333198739 0 294.51441264644080320067587308586
0.00080947050261474351277868333198739 1.0 294.51441264644080320067587308586
0.00080947050261474351277868333198739 2.0 294.51441264644080320067587308586
0.00085009142161628417893454168208223 -2.0 294.45645506160644799820147454739
0.00085009142161628417893454168208223 -1.0 294.45645506160644799820147454739
0.00085009142161628417893454168208223 0 294.45645506160644799820147454739
0.00085009142161628417893454168208223 1.0 294.45645506160644799820147454739
0.00085009142161628417893454168208223 2.0 294.45645506160644799820147454739
0.00089071232799275382608500395420492 -2.0 294.39749209404408247792162001133
0.00089071232799275382608500395420492 -1.0 294.39749209404408247792162001133
0.00089071232799275382608500395420492 0 294.39749209404408247792162001133
0.00089071232799275382608500395420492 1.0 294.39749209404408247792162001133
0.00089071232799275382608500395420492 2.0 294.39749209404408247792162001133
0.00093133323928659044257938326438762 -2.0 294.33697093347581130728940479457
0.00093133323928659044257938326438762 -1.0 294.33697093347581130728940479457
0.00093133323928659044257938326438762 0 294.33697093347581130728940479457
0.00093133323928659044257938326438762 1.0 294.33697093347581130728940479457
0.00093133323928659044257938326438762 2.0 294.33697093347581130728940479457
0.0009719541497773427889822484004867 -2.0 294.27434801273329867399297654629
0.0009719541497773427889822484004867 -1.0 294.27434801273329867399297654629
0.0009719541497773427889822484004867 0 294.27434801273329867399297654629
0.0009719541497773427889822484004867 1.0 294.27434801273329867399297654629
0.0009719541497773427889822484004867 2.0 294.27434801273329867399297654629
0.0010125750590494896237470090483157 -2.0 294.2090812603056519947131164372
0.0010125750590494896237470090483157 -1.0 294.2090812603056519947131164372
0.0010125750590494896237470090483157 0 294.2090812603056519947131164372
0.0010125750590494896237470090483157 1.0 294.2090812603056519947131164372
0.0010125750590494896237470090483157 2.0 294.2090812603056519947131164372
0.0010531959680557265515710163583663 -2.0 294.14062431611904457895434461534
0.0010531959680557265515710163583663 -1.0 294.14062431611904457895434461534
0.0010531959680557265515710163583663 0 294.14062431611904457895434461534
0.0010531959680557265515710163583663 1.0 294.14062431611904457895434461534
0.0010531959680557265515710163583663 2.0 294.14062431611904457895434461534
0.0010938168772174710306754885635883 -2.0 294.06842011282412840955657884479
0.0010938168772174710306754885635883 -1.0 294.06842011282412840955657884479
0.0010938168772174710306754885635883 0 294.06842011282412840955657884479
0.0010938168772174710306754885635883 1.0 294.06842011282412840955657884479
0.0010938168772174710306754885635883 2.0 294.06842011282412840955657884479
0.0011344377863582140800180475537218 -2.0 293.99189617056168799535953439772
0.0011344377863582140800180475537218 -1.0 293.99189617056168799535953439772
0.0011344377863582140800180475537218 0 293.99189617056168799535953439772
0.0011344377863582140800180475537218 1.0 293.99189617056168799535953439772
0.0011344377863582140800180475537218 2.0 293.99189617056168799535953439772
0.0011750586954669861756983539891053 -2.0 293.91045842395055842644069343805
0.0011750586954669861756983539891053 -1.0 293.91045842395055842644069343805
0.0011750586954669861756983539891053 0 293.91045842395055842644069343805
0.0011750586954669861756983539891053 1.0 293.91045842395055842644069343805
0.0011750586954669861756983539891053 2.0 293.91045842395055842644069343805
0.0012156796045713603136861902243027 -2.0 293.82348745472063455963507294655
0.0012156796045713603136861902243027 -1.0 293.82348745472063455963507294655
0.0012156796045713603136861902243027 0 293.82348745472063455963507294655
0.0012156796045713603136861902243027 1.0 293.82348745472063455963507294655
0.0012156796045713603136861902243027 2.0 293.82348745472063455963507294655
0.0012563005136757344516740264595001 -2.0 293.73033201211063669688883237541
0.0012563005136757344516740264595001 -1.0 293.73033201211063669688883237541
0.0012563005136757344516740264595001 0 293.73033201211063669688883237541
0.0012563005136757344516740264595001 1.0 293.73033201211063669688883237541
0.0012563005136757344516740264595001 2.0 293.73033201211063669688883237541
0.0012969214227801083728214281975966 -2.0 293.63030574184620036248816177249
0.0012969214227801083728214281975966 -1.0 293.63030574184620036248816177249
0.0012969214227801083728214281975966 0 293.63030574184620036248816177249
0.0012969214227801083728214281975966 1.0 293.63030574184620036248816177249
0.0012969214227801083728214281975966 2.0 293.63030574184620036248816177249
0.0013375423318844822939688299356931 -2.0 293.52268029262569370985147543252
0.0013375423318844822939688299356931 -1.0 293.52268029262569370985147543252
0.0013375423318844822939688299356931 0 293.52268029262569370985147543252
0.0013375423318844822939688299356931 1.0 293.52268029262569370985147543252
0.0013375423318844822939688299356931 2.0 293.52268029262569370985147543252
0.0013781632409888564319566661708905 -2.0 293.40668205746266039568581618369
0.0013781632409888564319566661708905 -1.0 293.40668205746266039568581618369
0.0013781632409888564319566661708905 0 293.40668205746266039568581618369
0.0013781632409888564319566661708905 1.0 293.40668205746266039568581618369
0.0013781632409888564319566661708905 2.0 293.40668205746266039568581618369
0.0014187841500932305699445024060878 -2.0 293.28148504685947273173951543868
0.0014187841500932305699445024060878 -1.0 293.28148504685947273173951543868
0.0014187841500932305699445024060878 0 293.28148504685947273173951543868
0.0014187841500932305699445024060878 1.0 293.28148504685947273173951543868
0.0014187841500932305699445024060878 2.0 293.28148504685947273173951543868
0.0014594050591976044910919041441844 -2.0 293.14620726680010420750477351248
0.0014594050591976044910919041441844 -1.0 293.14620726680010420750477351248
0.0014594050591976044910919041441844 0 293.14620726680010420750477351248
0.0014594050591976044910919041441844 1.0 293.14620726680010420750477351248
0.0014594050591976044910919041441844 2.0 293.14620726680010420750477351248
0.0015 -2.0 293.0
0.0015 -1.0 293.0
0.0015 0 293.0
0.0015 1.0 293.0
0.0015 2.0 293.0


==> Temp_profile_at_10nm_new_emissivity_05_mm.txt <==
X Y T_mem_along_y
-0.00025 -2.0 293.0
-0.00025 -1.0 293.0
-0.00025 0 293.0
-0.00025 1.0 293.0
-0.00025 2.0 293.0
-0.0002296938734981427928695529860903 -2.0 293.24390992025502100659650750458
-0.0002296938734981427928695529860903 -1.0 293.24390992025502100659650750458
-0.0002296938734981427928695529860903 0 293.24390992025502100659650750458
-0.0002296938734981427928695529860903 1.0 293.24390992025502100659650750458
-0.0002296938734981427928695529860903 2.0 293.24390992025502100659650750458
-0.00020599834318725800553356863886734 -2.0 293.5284392839914175965532194823
-0.00020599834318725800553356863886734 -1.0 293.5284392839914175965532194823
-0.00020599834318725800553356863886734 0 293.5284392839914175965532194823
-0.00020599834318725800553356863886734 1.0 293.5284392839914175965532194823
-0.00020599834318725800553356863886734 2.0 293.5284392839914175965532194823
-0.00019584311591116447103660958006799 -2.0 293.65113124517631604248890653253
-0.00019584311591116447103660958006799 -1.0 293.65113124517631604248890653253
-0.00019584311591116447103660958006799 0 293.65113124517631604248890653253
-0.00019584311591116447103660958006799 1.0 293.65113124517631604248890653253
-0.00019584311591116447103660958006799 2.0 293.65113124517631604248890653253
-0.00017891773711767536433024650133206 -2.0 293.86317016947867841736297123134
-0.00017891773711767536433024650133206 -1.0 293.86317016947867841736297123134
-0.00017891773711767536433024650133206 0 293.86317016947867841736297123134
-0.00017891773711767536433024650133206 1.0 293.86317016947867841736297123134
-0.00017891773711767536433024650133206 2.0 293.86317016947867841736297123134
-0.00016537743408288403017605827649561 -2.0 294.03565175712503787508467212319
-0.00016537743408288403017605827649561 -1.0 294.03565175712503787508467212319
-0.00016537743408288403017605827649561 0 294.03565175712503787508467212319
-0.00016537743408288403017605827649561 1.0 294.03565175712503787508467212319
-0.00016537743408288403017605827649561 2.0 294.03565175712503787508467212319
-0.00014845205528939495057474950989729 -2.0 294.26831413510041102199465967715
-0.00014845205528939495057474950989729 -1.0 294.26831413510041102199465967715
-0.00014845205528939495057474950989729 0 294.26831413510041102199465967715
-0.00014845205528939495057474950989729 1.0 294.26831413510041102199465967715
-0.00014845205528939495057474950989729 2.0 294.26831413510041102199465967715
-0.00013491175225460364352561559719845 -2.0 294.46444886750055047741625458002
-0.00013491175225460364352561559719845 -1.0 294.46444886750055047741625458002
-0.00013491175225460364352561559719845 0 294.46444886750055047741625458002
-0.00013491175225460364352561559719845 1.0 294.46444886750055047741625458002
-0.00013491175225460364352561559719845 2.0 294.46444886750055047741625458002
-0.0001179863734611144826091438941873 -2.0 294.7281153417255836757249198854
-0.0001179863734611144826091438941873 -1.0 294.7281153417255836757249198854
-0.0001179863734611144826091438941873 0 294.7281153417255836757249198854
-0.0001179863734611144826091438941873 1.0 294.7281153417255836757249198854
-0.0001179863734611144826091438941873 2.0 294.7281153417255836757249198854
-0.00010444607042632317556000998148846 -2.0 294.95991503662355626147473230958
-0.00010444607042632317556000998148846 -1.0 294.95991503662355626147473230958
-0.00010444607042632317556000998148846 0 294.95991503662355626147473230958
-0.00010444607042632317556000998148846 1.0 294.95991503662355626147473230958
-0.00010444607042632317556000998148846 2.0 294.95991503662355626147473230958
-0.000090905767391531841405821756652017 -2.0 295.20820924294019960143486969173
-0.000090905767391531841405821756652017 -1.0 295.20820924294019960143486969173
-0.000090905767391531841405821756652017 0 295.20820924294019960143486969173
-0.000090905767391531841405821756652017 1.0 295.20820924294019960143486969173
-0.000090905767391531841405821756652017 2.0 295.20820924294019960143486969173
-0.000077365464356740588566796468228404 -2.0 295.50259355135801797587191686034
-0.000077365464356740588566796468228404 -1.0 295.50259355135801797587191686034
-0.000077365464356740588566796468228404 0 295.50259355135801797587191686034
-0.000077365464356740588566796468228404 1.0 295.50259355135801797587191686034
-0.000077365464356740588566796468228404 2.0 295.50259355135801797587191686034
-0.000067210237080647026964783097291445 -2.0 295.72953235219569023684016428888
-0.000067210237080647026964783097291445 -1.0 295.72953235219569023684016428888
-0.000067210237080647026964783097291445 0 295.72953235219569023684016428888
-0.000067210237080647026964783097291445 1.0 295.72953235219569023684016428888
-0.000067210237080647026964783097291445 2.0 295.72953235219569023684016428888
-0.000057045045709289076102214977037619 -2.0 295.98033278313067739873076789081
-0.000057045045709289076102214977037619 -1.0 295.98033278313067739873076789081
-0.000057045045709289076102214977037619 0 295.98033278313067739873076789081
-0.000057045045709289076102214977037619 1.0 295.98033278313067739873076789081
-0.000057045045709289076102214977037619 2.0 295.98033278313067739873076789081
-0.000050266222103694922112345627729368 -2.0 296.18322660291460124426521360874
-0.000050266222103694922112345627729368 -1.0 296.18322660291460124426521360874
-0.000050266222103694922112345627729368 0 296.18322660291460124426521360874
-0.000050266222103694922112345627729368 1.0 296.18322660291460124426521360874
-0.000050266222103694922112345627729368 2.0 296.18322660291460124426521360874
-0.000043475594498379513386503852911957 -2.0 296.38524961563564374955603852868
-0.000043475594498379513386503852911957 -1.0 296.38524961563564374955603852868
-0.000043475594498379513386503852911957 0 296.38524961563564374955603852868
-0.000043475594498379513386503852911957 1.0 296.38524961563564374955603852868
-0.000043475594498379513386503852911957 2.0 296.38524961563564374955603852868
-0.000036685577234381020101956077938965 -2.0 296.61387038099530855106422677636
-0.000036685577234381020101956077938965 -1.0 296.61387038099530855106422677636
-0.000036685577234381020101956077938965 0 296.61387038099530855106422677636
-0.000036685577234381020101956077938965 1.0 296.61387038099530855106422677636
-0.000036685577234381020101956077938965 2.0 296.61387038099530855106422677636
-0.000029872170534788968941294906578321 -2.0 296.79556566646812143517308868468
-0.000029872170534788968941294906578321 -1.0 296.79556566646812143517308868468
-0.000029872170534788968941294906578321 0 296.79556566646812143517308868468
-0.000029872170534788968941294906578321 1.0 296.79556566646812143517308868468
-0.000029872170534788968941294906578321 2.0 296.79556566646812143517308868468
-0.000022973684642854784075053503622499 -2.0 297.02226463026801184241776354611
-0.000022973684642854784075053503622499 -1.0 297.02226463026801184241776354611
-0.000022973684642854784075053503622499 0 297.02226463026801184241776354611
-0.000022973684642854784075053503622499 1.0 297.02226463026801184241776354611
-0.000022973684642854784075053503622499 2.0 297.02226463026801184241776354611
-0.00001927497169312134320771912054937 -2.0 297.2120508064610930887283757329
-0.00001927497169312134320771912054937 -1.0 297.2120508064610930887283757329
-0.00001927497169312134320771912054937 0 297.2120508064610930887283757329
-0.00001927497169312134320771912054937 1.0 297.2120508064610930887283757329
-0.00001927497169312134320771912054937 2.0 297.2120508064610930887283757329
-0.000012080841952606612122421425592478 -2.0 297.41569202070462552001117728651
-0.000012080841952606612122421425592478 -1.0 297.41569202070462552001117728651
-0.000012080841952606612122421425592478 0 297.41569202070462552001117728651
-0.000012080841952606612122421425592478 1.0 297.41569202070462552001117728651
-0.000012080841952606612122421425592478 2.0 297.41569202070462552001117728651
-0.0000050534080114350294742758817889694 -2.0 297.56054346345109706817311234772
-0.0000050534080114350294742758817889694 -1.0 297.56054346345109706817311234772
-0.0000050534080114350294742758817889694 0 297.56054346345109706817311234772
-0.0000050534080114350294742758817889694 1.0 297.56054346345109706817311234772
-0.0000050534080114350294742758817889694 2.0 297.56054346345109706817311234772
0.00000055021921489920326206468637053604 -2.0 297.60790720106399476208025589585
0.00000055021921489920326206468637053604 -1.0 297.60790720106399476208025589585
0.00000055021921489920326206468637053604 0 297.60790720106399476208025589585
0.00000055021921489920326206468637053604 1.0 297.60790720106399476208025589585
0.00000055021921489920326206468637053604 2.0 297.60790720106399476208025589585
0.0000029687653302347226510690680889581 -2.0 297.58477852308448063922696746886
0.0000029687653302347226510690680889581 -1.0 297.58477852308448063922696746886
0.0000029687653302347226510690680889581 0 297.58477852308448063922696746886
0.0000029687653302347226510690680889581 1.0 297.58477852308448063922696746886
0.0000029687653302347226510690680889581 2.0 297.58477852308448063922696746886
0.0000085974258044224755276156713090785 -2.0 297.41507979672422834482858888805
0.0000085974258044224755276156713090785 -1.0 297.41507979672422834482858888805
0.0000085974258044224755276156713090785 0 297.41507979672422834482858888805
0.0000085974258044224755276156713090785 1.0 297.41507979672422834482858888805
0.0000085974258044224755276156713090785 2.0 297.41507979672422834482858888805
0.000016224230836672699242444889433656 -2.0 297.27607967802873645268846303225
0.000016224230836672699242444889433656 -1.0 297.27607967802873645268846303225
0.000016224230836672699242444889433656 0 297.27607967802873645268846303225
0.000016224230836672699242444889433656 1.0 297.27607967802873645268846303225
0.000016224230836672699242444889433656 2.0 297.27607967802873645268846303225
0.000022970735819726870901354848220066 -2.0 297.05876528135758007920230738819
0.000022970735819726870901354848220066 -1.0 297.05876528135758007920230738819
0.000022970735819726870901354848220066 0 297.05876528135758007920230738819
0.000022970735819726870901354848220066 1.0 297.05876528135758007920230738819
0.000022970735819726870901354848220066 2.0 297.05876528135758007920230738819
0.00002986136654316665241639186523237 -2.0 296.79110476806567930907476693392
0.00002986136654316665241639186523237 -1.0 296.79110476806567930907476693392
0.00002986136654316665241639186523237 0 296.79110476806567930907476693392
0.00002986136654316665241639186523237 1.0 296.79110476806567930907476693392
0.00002986136654316665241639186523237 2.0 296.79110476806567930907476693392
0.000036652492707503778006632860764213 -2.0 296.60120639105650752753717824817
0.000036652492707503778006632860764213 -1.0 296.60120639105650752753717824817
0.000036652492707503778006632860764213 0 296.60120639105650752753717824817
0.000036652492707503778006632860764213 1.0 296.60120639105650752753717824817
0.000036652492707503778006632860764213 2.0 296.60120639105650752753717824817
0.000043441728441755462380470531602583 -2.0 296.36483094592358611407689750195
0.000043441728441755462380470531602583 -1.0 296.36483094592358611407689750195
0.000043441728441755462380470531602583 0 296.36483094592358611407689750195
0.000043441728441755462380470531602583 1.0 296.36483094592358611407689750195
0.000043441728441755462380470531602583 2.0 296.36483094592358611407689750195
0.000046870083656118114909770733245153 -2.0 296.27368579917703073078882880509
0.000046870083656118114909770733245153 -1.0 296.27368579917703073078882880509
0.000046870083656118114909770733245153 0 296.27368579917703073078882880509
0.000046870083656118114909770733245153 1.0 296.27368579917703073078882880509
0.000046870083656118114909770733245153 2.0 296.27368579917703073078882880509
0.000053646747035630885881360430111897 -2.0 296.09252508185431906895246356726
0.000053646747035630885881360430111897 -1.0 296.09252508185431906895246356726
0.000053646747035630885881360430111897 0 296.09252508185431906895246356726
0.000053646747035630885881360430111897 1.0 296.09252508185431906895246356726
0.000053646747035630885881360430111897 2.0 296.09252508185431906895246356726
0.000060425504668875420219778527020082 -2.0 295.91255391711450783986947499216
0.000060425504668875420219778527020082 -1.0 295.91255391711450783986947499216
0.000060425504668875420219778527020082 0 295.91255391711450783986947499216
0.000060425504668875420219778527020082 1.0 295.91255391711450783986947499216
0.000060425504668875420219778527020082 2.0 295.91255391711450783986947499216
0.000067203507243492624717920436161478 -2.0 295.7297751893713098070293199271
0.000067203507243492624717920436161478 -1.0 295.7297751893713098070293199271
0.000067203507243492624717920436161478 0 295.7297751893713098070293199271
0.000067203507243492624717920436161478 1.0 295.7297751893713098070293199271
0.000067203507243492624717920436161478 2.0 295.7297751893713098070293199271
0.00007397713272030157286018869911004 -2.0 295.57056484555738506969646550715
0.00007397713272030157286018869911004 -1.0 295.57056484555738506969646550715
0.00007397713272030157286018869911004 0 295.57056484555738506969646550715
0.00007397713272030157286018869911004 1.0 295.57056484555738506969646550715
0.00007397713272030157286018869911004 2.0 295.57056484555738506969646550715
0.000077364333469538549398723803474098 -2.0 295.50267676116078519044094718993
0.000077364333469538549398723803474098 -1.0 295.50267676116078519044094718993
0.000077364333469538549398723803474098 0 295.50267676116078519044094718993
0.000077364333469538549398723803474098 1.0 295.50267676116078519044094718993
0.000077364333469538549398723803474098 2.0 295.50267676116078519044094718993
0.000084134982155678080103719529425632 -2.0 295.35249001398744894686387851834
0.000084134982155678080103719529425632 -1.0 295.35249001398744894686387851834
0.000084134982155678080103719529425632 0 295.35249001398744894686387851834
0.000084134982155678080103719529425632 1.0 295.35249001398744894686387851834
0.000084134982155678080103719529425632 2.0 295.35249001398744894686387851834
0.00009090529147764467136644955802538 -2.0 295.21794960698360910100745968521
0.00009090529147764467136644955802538 -1.0 295.21794960698360910100745968521
0.00009090529147764467136644955802538 0 295.21794960698360910100745968521
0.00009090529147764467136644955802538 1.0 295.21794960698360910100745968521
0.00009090529147764467136644955802538 2.0 295.21794960698360910100745968521
0.000097675634354017342462009332315631 -2.0 295.07849612739283884366159327328
0.000097675634354017342462009332315631 -1.0 295.07849612739283884366159327328
0.000097675634354017342462009332315631 0 295.07849612739283884366159327328
0.000097675634354017342462009332315631 1.0 295.07849612739283884366159327328
0.000097675634354017342462009332315631 2.0 295.07849612739283884366159327328
0.00010444585076248672514485221762826 -2.0 294.95497053442744572748779319227
0.00010444585076248672514485221762826 -1.0 294.95497053442744572748779319227
0.00010444585076248672514485221762826 0 294.95497053442744572748779319227
0.00010444585076248672514485221762826 1.0 294.95497053442744572748779319227
0.00010444585076248672514485221762826 2.0 294.95497053442744572748779319227
0.00011121603997228005718169580040566 -2.0 294.83708140613572368238237686455
0.00011121603997228005718169580040566 -1.0 294.83708140613572368238237686455
0.00011121603997228005718169580040566 0 294.83708140613572368238237686455
0.00011121603997228005718169580040566 1.0 294.83708140613572368238237686455
0.00011121603997228005718169580040566 2.0 294.83708140613572368238237686455
0.00011460129442993725466977406046709 -2.0 294.7823983166418315704504493624
0.00011460129442993725466977406046709 -1.0 294.7823983166418315704504493624
0.00011460129442993725466977406046709 0 294.7823983166418315704504493624
0.00011460129442993725466977406046709 1.0 294.7823983166418315704504493624
0.00011460129442993725466977406046709 2.0 294.7823983166418315704504493624
0.00012137144785983722922954181067112 -2.0 294.67436029699052824071259237826
0.00012137144785983722922954181067112 -1.0 294.67436029699052824071259237826
0.00012137144785983722922954181067112 0 294.67436029699052824071259237826
0.00012137144785983722922954181067112 1.0 294.67436029699052824071259237826
0.00012137144785983722922954181067112 2.0 294.67436029699052824071259237826
0.00012814160024438161567320038081164 -2.0 294.56498571532500818648259155452
0.00012814160024438161567320038081164 -1.0 294.56498571532500818648259155452
0.00012814160024438161567320038081164 0 294.56498571532500818648259155452
0.00012814160024438161567320038081164 1.0 294.56498571532500818648259155452
0.00012814160024438161567320038081164 2.0 294.56498571532500818648259155452
0.00013491175204785252339512169328373 -2.0 294.46223474764627781041781418025
0.00013491175204785252339512169328373 -1.0 294.46223474764627781041781418025
0.00013491175204785252339512169328373 0 294.46223474764627781041781418025
0.00013491175204785252339512169328373 1.0 294.46223474764627781041781418025
0.00013491175204785252339512169328373 2.0 294.46223474764627781041781418025
0.00014168190368481897983138351193588 -2.0 294.36288001522444801594247110188
0.00014168190368481897983138351193588 -1.0 294.36288001522444801594247110188
0.00014168190368481897983138351193588 0 294.36288001522444801594247110188
0.00014168190368481897983138351193588 1.0 294.36288001522444801594247110188
0.00014168190368481897983138351193588 2.0 294.36288001522444801594247110188
0.00014506697952877765228629769467261 -2.0 294.31673304173932592675555497408
0.00014506697952877765228629769467261 -1.0 294.31673304173932592675555497408
0.00014506697952877765228629769467261 0 294.31673304173932592675555497408
0.00014506697952877765228629769467261 1.0 294.31673304173932592675555497408
0.00014506697952877765228629769467261 2.0 294.31673304173932592675555497408
0.00015183713104521237742539074844217 -2.0 294.21809194373014406664879061282
0.00015183713104521237742539074844217 -1.0 294.21809194373014406664879061282
0.00015183713104521237742539074844217 0 294.21809194373014406664879061282
0.00015183713104521237742539074844217 1.0 294.21809194373014406664879061282
0.00015183713104521237742539074844217 2.0 294.21809194373014406664879061282
0.00015860728256387801116469860041036 -2.0 294.12883921954369270679308101535
0.00015860728256387801116469860041036 -1.0 294.12883921954369270679308101535
0.00015860728256387801116469860041036 0 294.12883921954369270679308101535
0.00015860728256387801116469860041036 1.0 294.12883921954369270679308101535
0.00015860728256387801116469860041036 2.0 294.12883921954369270679308101535
0.00016537743408264355413420099161215 -2.0 294.03750043623875853882054798305
0.00016537743408264355413420099161215 -1.0 294.03750043623875853882054798305
0.00016537743408264355413420099161215 0 294.03750043623875853882054798305
0.00016537743408264355413420099161215 1.0 294.03750043623875853882054798305
0.00016537743408264355413420099161215 2.0 294.03750043623875853882054798305
0.00017214758560020969845039129353381 -2.0 293.94913540096729320794111117721
0.00017214758560020969845039129353381 -1.0 293.94913540096729320794111117721
0.00017214758560020969845039129353381 0 293.94913540096729320794111117721
0.00017214758560020969845039129353381 1.0 293.94913540096729320794111117721
0.00017214758560020969845039129353381 2.0 293.94913540096729320794111117721
0.00017891773711766181180309043252663 -2.0 293.860996696755876200768398121
0.00017891773711766181180309043252663 -1.0 293.860996696755876200768398121
0.00017891773711766181180309043252663 0 293.860996696755876200768398121
0.00017891773711766181180309043252663 1.0 293.860996696755876200768398121
0.00017891773711766181180309043252663 2.0 293.860996696755876200768398121
0.00018230281287637386871888778294704 -2.0 293.81906853317724426233326084912
0.00018230281287637386871888778294704 -1.0 293.81906853317724426233326084912
0.00018230281287637386871888778294704 0 293.81906853317724426233326084912
0.00018230281287637386871888778294704 1.0 293.81906853317724426233326084912
0.00018230281287637386871888778294704 2.0 293.81906853317724426233326084912
0.00019245804015246612927829417127867 -2.0 293.69321047343942154839169234037
0.00019245804015246612927829417127867 -1.0 293.69321047343942154839169234037
0.00019245804015246612927829417127867 0 293.69321047343942154839169234037
0.00019245804015246612927829417127867 1.0 293.69321047343942154839169234037
0.00019245804015246612927829417127867 2.0 293.69321047343942154839169234037
0.00019922819166986197253824131259137 -2.0 293.60924038710379591066157445312
0.00019922819166986197253824131259137 -1.0 293.60924038710379591066157445312
0.00019922819166986197253824131259137 0 293.60924038710379591066157445312
0.00019922819166986197253824131259137 1.0 293.60924038710379591066157445312
0.00019922819166986197253824131259137 2.0 293.60924038710379591066157445312
0.00020599834318725800553356863886734 -2.0 293.52844696723116157954791560769
0.00020599834318725800553356863886734 -1.0 293.52844696723116157954791560769
0.00020599834318725800553356863886734 0 293.52844696723116157954791560769
0.00020599834318725800553356863886734 1.0 293.52844696723116157954791560769
0.00020599834318725800553356863886734 2.0 293.52844696723116157954791560769
0.00021276849470465360484802697094153 -2.0 293.4467815484551351801201235503
0.00021276849470465360484802697094153 -1.0 293.4467815484551351801201235503
0.00021276849470465360484802697094153 0 293.4467815484551351801201235503
0.00021276849470465360484802697094153 1.0 293.4467815484551351801201235503
0.00021276849470465360484802697094153 2.0 293.4467815484551351801201235503
0.00022292372198074703092476878119044 -2.0 293.32451203976341957968543283641
0.00022292372198074703092476878119044 -1.0 293.32451203976341957968543283641
0.00022292372198074703092476878119044 0 293.32451203976341957968543283641
0.00022292372198074703092476878119044 1.0 293.32451203976341957968543283641
0.00022292372198074703092476878119044 2.0 293.32451203976341957968543283641
0.00022969387349814273865944436181508 -2.0 293.24400702115451622375985607505
0.00022969387349814273865944436181508 -1.0 293.24400702115451622375985607505
0.00022969387349814273865944436181508 0 293.24400702115451622375985607505
0.00022969387349814273865944436181508 1.0 293.24400702115451622375985607505
0.00022969387349814273865944436181508 2.0 293.24400702115451622375985607505
0.00023984910077423624605134910847681 -2.0 293.12233650257013550799456425011
0.00023984910077423624605134910847681 -1.0 293.12233650257013550799456425011
0.00023984910077423624605134910847681 0 293.12233650257013550799456425011
0.00023984910077423624605134910847681 1.0 293.12233650257013550799456425011
0.00023984910077423624605134910847681 2.0 293.12233650257013550799456425011
0.00025 -2.0 293.0
0.00025 -1.0 293.0
0.00025 0 293.0
0.00025 1.0 293.0
0.00025 2.0 293.0

